Vehicle Position Estimation with Aerial Imagery from Unmanned Aerial Vehicles

The availability of real-world data is a key element for novel developments in the fields of automotive and traffic research. Aerial imagery has the major advantage of recording multiple objects simultaneously and overcomes limitations such as occlusions. However, there are only few data sets available. This work describes a process to estimate a precise vehicle position from aerial imagery. A robust object detection is crucial for reliable results, hence the state-of-the-art deep neural network Mask-RCNN is applied for that purpose. Two training data sets are employed: The first one is optimized for detecting the test vehicle, while the second one consists of randomly selected images recorded on public roads. To reduce errors, several aspects are accounted for, such as the drone movement and the perspective projection from a photograph. The estimated position is comapared with a reference system installed in the test vehicle. It is shown, that a mean accuracy of 20 cm can be achieved with flight altitudes up to 100 m, Full-HD resolution and a frame-by-frame detection. A reliable position estimation is the basis for further data processing, such as obtaining additional vehicle state variables. The source code, training weights, labeled data and example videos are made publicly available. This supports researchers to create new traffic data sets with specific local conditions.

==> plot_error_100m.dat <==
error percent
0.267928344257313 0
0.535856688514625 1.66765683791418e-05
0.803785032771938 0.000356461649104156
1.07171337702925 0.00108606151569161
1.33964172128656 0.00226801329956328
1.60757006554388 0.00396276956109357
1.87549840980119 0.00697080558248126
2.1434267540585 0.0114130264844752
2.41135509831581 0.01782933616835
2.67928344257313 0.025202463962978
2.94721178683044 0.0342015571745724
3.21514013108775 0.0437968377057211
3.48306847534506 0.0557810366571819
3.75099681960238 0.0676359922037043
4.01892516385969 0.0776565252285211
4.286853508117 0.0888423334688305
4.55478185237432 0.10074731872049
4.82271019663163 0.112395901733321
5.09063854088894 0.123281531742806
5.35856688514625 0.13295185683166
5.62649522940357 0.143080787550942
5.89442357366088 0.15400393983928
6.16235191791819 0.164889569848764
6.4302802621755 0.176458939161794
6.69820860643282 0.188357670700312
6.96613695069013 0.199843657171446
7.23406529494744 0.211271275653252
7.50199363920475 0.221869234858197
7.76992198346207 0.230864158927697
8.03785032771938 0.240540737729694
8.30577867197669 0.250638399883264
8.573707016234 0.261955536099559
8.84163536049132 0.270516869391201
9.10956370474863 0.277498097828919
9.37749204900594 0.283974860073168
9.64542039326326 0.290324463483527
9.91334873752057 0.298529335126064
10.1812770817779 0.30818298364654
10.4492054260352 0.319841989514608
10.7171337702925 0.329629050582116
10.9850621145498 0.339474479638952
11.2529904588071 0.351275236338242
11.5209188030644 0.365123041806072
11.7888471473218 0.379715039137821
12.0567754915791 0.393946405678372
12.3247038358364 0.406109877739908
12.5926321800937 0.415673889705346
12.860560524351 0.424318605838883
13.1284888686083 0.434566357107866
13.3964172128656 0.449348050404928
13.6643455571229 0.466739626653325
13.9322739013803 0.484819111347362
14.2002022456376 0.505300021887996
14.4681305898949 0.526360443179805
14.7360589341522 0.546484892071334
15.0039872784095 0.564478909352428
15.2719156226668 0.580776085800944
15.5398439669241 0.596343662382873
15.8077723111814 0.609576519391722
16.0757006554388 0.621210510407221
16.3436289996961 0.632144085550796
16.6115573439534 0.642983854997238
16.8794856882107 0.653014810877292
17.147414032468 0.665449277174989
17.4153423767253 0.677854559478023
17.6832707209826 0.688392066122594
17.9511990652399 0.696305097818496
18.2191274094973 0.702392045276883
18.4870557537546 0.708906329799985
18.7549840980119 0.715975110221694
19.0229124422692 0.723387844866223
19.2908407865265 0.733072761952409
19.5587691307838 0.745442606547638
19.8266974750411 0.761089396829367
20.0946258192985 0.776252566628102
20.3625541635558 0.791176010756387
20.6304825078131 0.805057169360975
20.8984108520704 0.818214981812118
21.1663391963277 0.835796254025828
21.434267540585 0.856496044526438
21.7021958848423 0.880072543072449
21.9701242290996 0.901085019230168
22.2380525733569 0.919343777034281
22.5059809176143 0.934140062328674
22.7739092618716 0.945636471655045
23.0418376061289 0.955317219599137
23.3097659503862 0.962729954243665
23.5776942946435 0.968600106313123
23.8456226389008 0.972612905579354
24.1135509831581 0.975825229563387
24.3814793274155 0.979293955786248
24.6494076716728 0.983039929958413
24.9173360159301 0.986337721355388
25.1852643601874 0.989583398476179
25.4531927044447 0.99314801496722
25.721121048702 0.9964020303722
25.9890493929593 0.998509531701114
26.2569777372166 0.999574747506332
26.524906081474 0.999910363444962
26.7928344257313 1


==> plot_error_100m_no_A4.dat <==
error percent
0.416716505268161 0.000310601086061516
0.833433010536322 0.00122572777586692
1.25014951580448 0.00304555830024077
1.66686602107264 0.00555538184130161
2.08358252634081 0.00919921203214409
2.50029903160897 0.0173290391169757
2.91701553687713 0.0303200858843272
3.33373204214529 0.0484683614229282
3.75044854741345 0.0690931073658318
4.16716505268161 0.0939495325349426
4.58388155794977 0.115806259966855
5.00059806321793 0.133835714955755
5.4173145684861 0.149668032060703
5.83403107375426 0.167541144221048
6.25074757902242 0.187096505216639
6.66746408429058 0.209678663373044
7.08418058955874 0.231545813660194
7.5008970948269 0.252687533222851
7.91761360009506 0.269964458063642
8.33433010536323 0.283910238370699
8.75104661063139 0.294610341556966
9.16776311589955 0.305316698456375
9.58447962116771 0.320294341431892
10.0011961264359 0.337016770374076
10.417912631704 0.355504830993402
10.8346291369722 0.372229344506634
11.2513456422404 0.386979769237985
11.6680621475085 0.401382070604421
12.0847786527767 0.416591100966199
12.5014951580448 0.436703042431444
12.918211663313 0.45975631364456
13.3349281685812 0.479309590069104
13.7516446738493 0.499548690368239
14.1683611791175 0.523685938526
14.5850776843856 0.548087927206779
15.0017941896538 0.570276101435227
15.418510694922 0.58755927998916
15.8352272001901 0.599603931500995
16.2519437054583 0.611365081350385
16.6686602107265 0.62428942184422
17.0853767159946 0.635846283730965
17.5020932212628 0.646679799464265
17.9188097265309 0.657963582543802
18.3355262317991 0.668905495971566
18.7522427370673 0.678417393660819
19.1689592423354 0.688856925466162
19.5856757476036 0.703819976444347
20.0023922528717 0.721413756084342
20.4191087581399 0.739272276247355
20.8358252634081 0.760047111305671
21.2525417686762 0.779014623265897
21.6692582739444 0.796437468080006
22.0859747792125 0.813109867317053
22.5026912844807 0.826486559728172
22.9194077897489 0.836992797807031
23.336124295017 0.843938588536944
23.7528408002852 0.849214637857895
24.1695573055534 0.853250367405647
24.5862738108215 0.857778055720584
25.0029903160897 0.859608309100195
25.4197068213578 0.860314978685261
25.836423326626 0.86062766434237
26.2531398318942 0.861061255120228
26.6698563371623 0.861549044745318
27.0865728424305 0.861782516702626
27.5032893476986 0.861909675536516
27.9200058529668 0.861922182962801
28.336722358235 0.861924267533848
28.7534388635031 0.861926352104896
29.1701553687713 0.861928436675943
29.5868718740394 0.86193052124699
30.0035883793076 0.861932605818038
30.4203048845758 0.861934690389085
30.8370213898439 0.861936774960133
31.2537378951121 0.86193885953118
31.6704544003803 0.861940944102227
32.0871709056484 0.861943028673275
32.5038874109166 0.861945113244322
32.9206039161847 0.86194719781537
33.3373204214529 0.861949282386417
33.7540369267211 0.861951366957464
34.1707534319892 0.861953451528512
34.5874699372574 0.861955536099559
35.0041864425255 0.861957620670607
35.4209029477937 0.861959705241654
35.8376194530619 0.861961789812701
36.25433595833 0.861963874383749
36.6710524635982 0.861965958954796
37.0877689688663 0.861968043525843
37.5044854741345 0.861970128096891
37.9212019794027 0.861972212667938
38.3379184846708 0.861974297238986
38.754634989939 0.861976381810033
39.1713514952072 0.86197846638108
39.5880680004753 0.861980550952128
40.0047845057435 0.861982635523175
40.4215010110116 0.861984720094223
40.8382175162798 0.86198680466527
41.254934021548 0.861988889236317
41.6716505268161 0.861990973807365
42.0883670320843 0.861993058378412
42.5050835373524 0.86199514294946
42.9218000426206 0.861997227520507
43.3385165478888 0.861999312091554
43.7552330531569 0.862001396662602
44.1719495584251 0.862003481233649
44.5886660636933 0.862005565804697
45.0053825689614 0.862007650375744
45.4220990742296 0.862009734946791
45.8388155794977 0.862011819517839
46.2555320847659 0.862013904088886
46.6722485900341 0.862015988659933
47.0889650953022 0.862018073230981
47.5056816005704 0.862020157802028
47.9223981058385 0.862022242373076
48.3391146111067 0.862024326944123
48.7558311163749 0.86202641151517
49.172547621643 0.862028496086218
49.5892641269112 0.862030580657265
50.0059806321793 0.862032665228313
50.4226971374475 0.86203474979936
50.8394136427157 0.862036834370407
51.2561301479838 0.862038918941455
51.672846653252 0.862041003512502
52.0895631585202 0.86204308808355
52.5062796637883 0.862045172654597
52.9229961690565 0.862047257225644
53.3397126743246 0.862049341796692
53.7564291795928 0.862051426367739
54.173145684861 0.862053510938787
54.5898621901291 0.862055595509834
55.0065786953973 0.862057680080881
55.4232952006654 0.862059764651929
55.8400117059336 0.862061849222976
56.2567282112018 0.862063933794024
56.6734447164699 0.862066018365071
57.0901612217381 0.862068102936118
57.5068777270062 0.862070187507166
57.9235942322744 0.862072272078213
58.3403107375426 0.86207435664926
58.7570272428107 0.862076441220308
59.1737437480789 0.862078525791355
59.5904602533471 0.862080610362403
60.0071767586152 0.86208269493345
60.4238932638834 0.862084779504497
60.8406097691515 0.862086864075545
61.2573262744197 0.862088948646592
61.6740427796879 0.86209103321764
62.090759284956 0.862093117788687
62.5074757902242 0.862095202359734
62.9241922954923 0.862097286930782
63.3409088007605 0.862099371501829
63.7576253060287 0.862101456072877
64.1743418112968 0.862103540643924
64.591058316565 0.862105625214971
65.0077748218332 0.862107709786019
65.4244913271013 0.862109794357066
65.8412078323695 0.862111878928114
66.2579243376376 0.862113963499161
66.6746408429058 0.862116048070208
67.091357348174 0.862118132641256
67.5080738534421 0.862120217212303
67.9247903587103 0.862122301783351
68.3415068639784 0.862124386354398
68.7582233692466 0.862126470925445
69.1749398745148 0.862128555496493
69.5916563797829 0.86213064006754
70.0083728850511 0.862132724638587
70.4250893903192 0.862134809209635
70.8418058955874 0.862136893780682
71.2585224008556 0.86213897835173
71.6752389061237 0.862141062922777
72.0919554113919 0.862143147493824
72.50867191666 0.862145232064872
72.9253884219282 0.862147316635919
73.3421049271964 0.862149401206967
73.7588214324645 0.862151485778014
74.1755379377327 0.862153570349061
74.5922544430009 0.862155654920109
75.008970948269 0.862157739491156
75.4256874535372 0.862159824062204
75.8424039588053 0.862161908633251
76.2591204640735 0.862163993204298
76.6758369693417 0.862166077775346
77.0925534746098 0.862168162346393
77.509269979878 0.862170246917441
77.9259864851462 0.862172331488488
78.3427029904143 0.862174416059535
78.7594194956825 0.862176500630583
79.1761360009506 0.86217858520163
79.5928525062188 0.862180669772677
80.009569011487 0.862182754343725
80.4262855167551 0.862184838914772
80.8430020220233 0.86218692348582
81.2597185272914 0.862189008056867
81.6764350325596 0.862191092627914
82.0931515378278 0.862193177198962
82.5098680430959 0.862195261770009
82.9265845483641 0.862197346341057
83.3433010536322 0.862199430912104
83.7600175589004 0.862201515483151
84.1767340641686 0.862203600054199
84.5934505694367 0.862205684625246
85.0101670747049 0.862207769196294
85.4268835799731 0.862209853767341
85.8436000852412 0.862211938338388
86.2603165905094 0.862214022909436
86.6770330957775 0.862216107480483
87.0937496010457 0.862218192051531
87.5104661063139 0.862220276622578
87.927182611582 0.862222361193625
88.3438991168502 0.862224445764673
88.7606156221183 0.86222653033572
89.1773321273865 0.862228614906768
89.5940486326547 0.862230699477815
90.0107651379228 0.862232784048862
90.427481643191 0.86223486861991
90.8441981484591 0.862236953190957
91.2609146537273 0.862239037762005
91.6776311589955 0.862241122333052
92.0943476642636 0.862243206904099
92.5110641695318 0.862245291475147
92.9277806747999 0.862247376046194
93.3444971800681 0.862249460617242
93.7612136853363 0.862251545188289
94.1779301906044 0.862253629759336
94.5946466958726 0.862255714330384
95.0113632011408 0.862257798901431
95.4280797064089 0.862259883472479
95.8447962116771 0.862261968043526
96.2615127169452 0.862264052614573
96.6782292222134 0.862266137185621
97.0949457274816 0.862268221756668
97.5116622327497 0.862270306327715
97.9283787380179 0.862272390898763
98.3450952432861 0.86227447546981
98.7618117485542 0.862276560040858
99.1785282538224 0.862278644611905
99.5952447590905 0.862280729182952
100.011961264359 0.862282813754
100.428677769627 0.862284898325047
100.845394274895 0.862286982896095
101.262110780163 0.862289067467142
101.678827285431 0.862291152038189
102.095543790699 0.862293236609237
102.512260295968 0.862295321180284
102.928976801236 0.862297405751332
103.345693306504 0.862299490322379
103.762409811772 0.862301574893426
104.17912631704 0.862303659464474
104.595842822308 0.862305744035521
105.012559327577 0.862307828606569
105.429275832845 0.862309913177616
105.845992338113 0.862311997748663
106.262708843381 0.862314082319711
106.679425348649 0.862316166890758
107.096141853917 0.862318251461805
107.512858359186 0.862320336032853
107.929574864454 0.8623224206039
108.346291369722 0.862324505174948
108.76300787499 0.862326589745995
109.179724380258 0.862328674317042
109.596440885526 0.86233075888809
110.013157390795 0.862332843459137
110.429873896063 0.862334928030185
110.846590401331 0.862337012601232
111.263306906599 0.862339097172279
111.680023411867 0.862341181743327
112.096739917135 0.862343266314374
112.513456422404 0.862345350885422
112.930172927672 0.862347435456469
113.34688943294 0.862349520027516
113.763605938208 0.862351604598564
114.180322443476 0.862353689169611
114.597038948744 0.862355773740659
115.013755454012 0.862357858311706
115.430471959281 0.862359942882753
115.847188464549 0.862362027453801
116.263904969817 0.862364112024848
116.680621475085 0.862366196595896
117.097337980353 0.862368281166943
117.514054485621 0.86237036573799
117.93077099089 0.862372450309038
118.347487496158 0.862374534880085
118.764204001426 0.862376619451132
119.180920506694 0.86237870402218
119.597637011962 0.862380788593227
120.01435351723 0.862382873164275
120.431070022499 0.862384957735322
120.847786527767 0.862387042306369
121.264503033035 0.862389126877417
121.681219538303 0.862391211448464
122.097936043571 0.862393296019512
122.514652548839 0.862395380590559
122.931369054108 0.862397465161606
123.348085559376 0.862399549732654
123.764802064644 0.862401634303701
124.181518569912 0.862403718874749
124.59823507518 0.862405803445796
125.014951580448 0.862407888016843
125.431668085717 0.862409972587891
125.848384590985 0.862412057158938
126.265101096253 0.862414141729986
126.681817601521 0.862416226301033
127.098534106789 0.86241831087208
127.515250612057 0.862420395443128
127.931967117325 0.862422480014175
128.348683622594 0.862424564585222
128.765400127862 0.86242664915627
129.18211663313 0.862428733727317
129.598833138398 0.862430818298365
130.015549643666 0.862432902869412
130.432266148934 0.862434987440459
130.848982654203 0.862437072011507
131.265699159471 0.862439156582554
131.682415664739 0.862441241153602
132.099132170007 0.862443325724649
132.515848675275 0.862445410295696
132.932565180543 0.862447494866744
133.349281685812 0.862449579437791
133.76599819108 0.862451664008839
134.182714696348 0.862453748579886
134.599431201616 0.862455833150933
135.016147706884 0.862457917721981
135.432864212152 0.862460002293028
135.849580717421 0.862462086864076
136.266297222689 0.862464171435123
136.683013727957 0.86246625600617
137.099730233225 0.862468340577218
137.516446738493 0.862470425148265
137.933163243761 0.862472509719313
138.34987974903 0.86247459429036
138.766596254298 0.862476678861407
139.183312759566 0.862478763432455
139.600029264834 0.862480848003502
140.016745770102 0.862482932574549
140.43346227537 0.862485017145597
140.850178780638 0.862487101716644
141.266895285907 0.862489186287692
141.683611791175 0.862491270858739
142.100328296443 0.862493355429786
142.517044801711 0.862495440000834
142.933761306979 0.862497524571881
143.350477812247 0.862499609142929
143.767194317516 0.862501693713976
144.183910822784 0.862503778285023
144.600627328052 0.862505862856071
145.01734383332 0.862507947427118
145.434060338588 0.862510031998166
145.850776843856 0.862512116569213
146.267493349125 0.86251420114026
146.684209854393 0.862516285711308
147.100926359661 0.862518370282355
147.517642864929 0.862520454853403
147.934359370197 0.86252253942445
148.351075875465 0.862524623995497
148.767792380734 0.862526708566545
149.184508886002 0.862528793137592
149.60122539127 0.862530877708639
150.017941896538 0.862532962279687
150.434658401806 0.862535046850734
150.851374907074 0.862537131421782
151.268091412343 0.862539215992829
151.684807917611 0.862541300563876
152.101524422879 0.862543385134924
152.518240928147 0.862545469705971
152.934957433415 0.862547554277019
153.351673938683 0.862549638848066
153.768390443951 0.862551723419113
154.18510694922 0.862553807990161
154.601823454488 0.862555892561208
155.018539959756 0.862557977132256
155.435256465024 0.862560061703303
155.851972970292 0.86256214627435
156.26868947556 0.862564230845398
156.685405980829 0.862566315416445
157.102122486097 0.862568399987493
157.518838991365 0.86257048455854
157.935555496633 0.862572569129587
158.352272001901 0.862574653700635
158.768988507169 0.862576738271682
159.185705012438 0.86257882284273
159.602421517706 0.862580907413777
160.019138022974 0.862582991984824
160.435854528242 0.862585076555872
160.85257103351 0.862587161126919
161.269287538778 0.862589245697966
161.686004044047 0.862591330269014
162.102720549315 0.862593414840061
162.519437054583 0.862595499411109
162.936153559851 0.862597583982156
163.352870065119 0.862599668553203
163.769586570387 0.862601753124251
164.186303075656 0.862603837695298
164.603019580924 0.862605922266346
165.019736086192 0.862608006837393
165.43645259146 0.86261009140844
165.853169096728 0.862612175979488
166.269885601996 0.862614260550535
166.686602107264 0.862616345121583
167.103318612533 0.86261842969263
167.520035117801 0.862620514263677
167.936751623069 0.862622598834725
168.353468128337 0.862624683405772
168.770184633605 0.86262676797682
169.186901138873 0.862628852547867
169.603617644142 0.862630937118914
170.02033414941 0.862633021689962
170.437050654678 0.862635106261009
170.853767159946 0.862637190832057
171.270483665214 0.862639275403104
171.687200170482 0.862641359974151
172.103916675751 0.862643444545199
172.520633181019 0.862645529116246
172.937349686287 0.862647613687293
173.354066191555 0.862649698258341
173.770782696823 0.862651782829388
174.187499202091 0.862653867400436
174.60421570736 0.862655951971483
175.020932212628 0.86265803654253
175.437648717896 0.862660121113578
175.854365223164 0.862662205684625
176.271081728432 0.862664290255673
176.6877982337 0.86266637482672
177.104514738969 0.862668459397767
177.521231244237 0.862670543968815
177.937947749505 0.862672628539862
178.354664254773 0.86267471311091
178.771380760041 0.862676797681957
179.188097265309 0.862678882253004
179.604813770577 0.862680966824052
180.021530275846 0.862683051395099
180.438246781114 0.862685135966147
180.854963286382 0.862687220537194
181.27167979165 0.862689305108241
181.688396296918 0.862691389679289
182.105112802186 0.862693474250336
182.521829307455 0.862695558821383
182.938545812723 0.862697643392431
183.355262317991 0.862699727963478
183.771978823259 0.862701812534526
184.188695328527 0.862703897105573
184.605411833795 0.86270598167662
185.022128339064 0.862708066247668
185.438844844332 0.862710150818715
185.8555613496 0.862712235389763
186.272277854868 0.86271431996081
186.688994360136 0.862716404531857
187.105710865404 0.862718489102905
187.522427370673 0.862720573673952
187.939143875941 0.862722658245
188.355860381209 0.862724742816047
188.772576886477 0.862726827387094
189.189293391745 0.862728911958142
189.606009897013 0.862730996529189
190.022726402282 0.862733081100237
190.43944290755 0.862735165671284
190.856159412818 0.862737250242331
191.272875918086 0.862739334813379
191.689592423354 0.862741419384426
192.106308928622 0.862743503955474
192.52302543389 0.862745588526521
192.939741939159 0.862747673097568
193.356458444427 0.862749757668616
193.773174949695 0.862751842239663
194.189891454963 0.862753926810711
194.606607960231 0.862756011381758
195.023324465499 0.862758095952805
195.440040970768 0.862760180523853
195.856757476036 0.8627622650949
196.273473981304 0.862764349665948
196.690190486572 0.862766434236995
197.10690699184 0.862768518808042
197.523623497108 0.86277060337909
197.940340002377 0.862772687950137
198.357056507645 0.862774772521185
198.773773012913 0.862776857092232
199.190489518181 0.862778941663279
199.607206023449 0.862781026234327
200.023922528717 0.862783110805374
200.440639033986 0.862785195376421
200.857355539254 0.862787279947469
201.274072044522 0.862789364518516
201.69078854979 0.862791449089564
202.107505055058 0.862793533660611
202.524221560326 0.862795618231658
202.940938065595 0.862797702802706
203.357654570863 0.862799787373753
203.774371076131 0.862801871944801
204.191087581399 0.862803956515848
204.607804086667 0.862806041086895
205.024520591935 0.862808125657943
205.441237097203 0.86281021022899
205.857953602472 0.862812294800038
206.27467010774 0.862814379371085
206.691386613008 0.862816463942132
207.108103118276 0.86281854851318
207.524819623544 0.862820633084227
207.941536128812 0.862822717655275
208.358252634081 0.862824802226322
208.774969139349 0.862826886797369
209.191685644617 0.862828971368417
209.608402149885 0.862831055939464
210.025118655153 0.862833140510511
210.441835160421 0.862835225081559
210.85855166569 0.862837309652606
211.275268170958 0.862839394223654
211.691984676226 0.862841478794701
212.108701181494 0.862843563365748
212.525417686762 0.862845647936796
212.94213419203 0.862847732507843
213.358850697299 0.862849817078891
213.775567202567 0.862851901649938
214.192283707835 0.862853986220985
214.609000213103 0.862856070792033
215.025716718371 0.86285815536308
215.442433223639 0.862860239934128
215.859149728908 0.862862324505175
216.275866234176 0.862864409076222
216.692582739444 0.86286649364727
217.109299244712 0.862868578218317
217.52601574998 0.862870662789365
217.942732255248 0.862872747360412
218.359448760516 0.862874831931459
218.776165265785 0.862876916502507
219.192881771053 0.862879001073554
219.609598276321 0.862881085644602
220.026314781589 0.862883170215649
220.443031286857 0.862885254786696
220.859747792125 0.862887339357744
221.276464297394 0.862889423928791
221.693180802662 0.862891508499838
222.10989730793 0.862893593070886
222.526613813198 0.862895677641933
222.943330318466 0.862897762212981
223.360046823734 0.862899846784028
223.776763329003 0.862901931355075
224.193479834271 0.862904015926123
224.610196339539 0.86290610049717
225.026912844807 0.862908185068218
225.443629350075 0.862910269639265
225.860345855343 0.862912354210312
226.277062360612 0.86291443878136
226.69377886588 0.862916523352407
227.110495371148 0.862918607923455
227.527211876416 0.862920692494502
227.943928381684 0.862922777065549
228.360644886952 0.862924861636597
228.777361392221 0.862926946207644
229.194077897489 0.862929030778692
229.610794402757 0.862931115349739
230.027510908025 0.862933199920786
230.444227413293 0.862935284491834
230.860943918561 0.862937369062881
231.277660423829 0.862939453633928
231.694376929098 0.862941538204976
232.111093434366 0.862943622776023
232.527809939634 0.862945707347071
232.944526444902 0.862947791918118
233.36124295017 0.862949876489165
233.777959455438 0.862951961060213
234.194675960707 0.86295404563126
234.611392465975 0.862956130202308
235.028108971243 0.862958214773355
235.444825476511 0.862960299344402
235.861541981779 0.86296238391545
236.278258487047 0.862964468486497
236.694974992316 0.862966553057545
237.111691497584 0.862968637628592
237.528408002852 0.862970722199639
237.94512450812 0.862972806770687
238.361841013388 0.862974891341734
238.778557518656 0.862976975912782
239.195274023925 0.862979060483829
239.611990529193 0.862981145054876
240.028707034461 0.862983229625924
240.445423539729 0.862985314196971
240.862140044997 0.862987398768019
241.278856550265 0.862989483339066
241.695573055534 0.862991567910113
242.112289560802 0.862993652481161
242.52900606607 0.862995737052208
242.945722571338 0.862997821623255
243.362439076606 0.862999906194303
243.779155581874 0.86300199076535
244.195872087142 0.863004075336398
244.612588592411 0.863006159907445
245.029305097679 0.863008244478492
245.446021602947 0.86301032904954
245.862738108215 0.863012413620587
246.279454613483 0.863014498191635
246.696171118751 0.863016582762682
247.11288762402 0.863018667333729
247.529604129288 0.863020751904777
247.946320634556 0.863022836475824
248.363037139824 0.863024921046872
248.779753645092 0.863027005617919
249.19647015036 0.863029090188966
249.613186655629 0.863031174760014
250.029903160897 0.863033259331061
250.446619666165 0.863035343902109
250.863336171433 0.863037428473156
251.280052676701 0.863039513044203
251.696769181969 0.863041597615251
252.113485687238 0.863043682186298
252.530202192506 0.863045766757345
252.946918697774 0.863047851328393
253.363635203042 0.86304993589944
253.78035170831 0.863052020470488
254.197068213578 0.863054105041535
254.613784718847 0.863056189612582
255.030501224115 0.86305827418363
255.447217729383 0.863060358754677
255.863934234651 0.863062443325725
256.280650739919 0.863064527896772
256.697367245187 0.863066612467819
257.114083750456 0.863068697038867
257.530800255724 0.863070781609914
257.947516760992 0.863072866180962
258.36423326626 0.863074950752009
258.780949771528 0.863077035323056
259.197666276796 0.863079119894104
259.614382782064 0.863081204465151
260.031099287333 0.863083289036199
260.447815792601 0.863085373607246
260.864532297869 0.863087458178293
261.281248803137 0.863089542749341
261.697965308405 0.863091627320388
262.114681813673 0.863093711891436
262.531398318942 0.863095796462483
262.94811482421 0.86309788103353
263.364831329478 0.863099965604578
263.781547834746 0.863102050175625
264.198264340014 0.863104134746672
264.614980845282 0.86310621931772
265.031697350551 0.863108303888767
265.448413855819 0.863110388459815
265.865130361087 0.863112473030862
266.281846866355 0.863114557601909
266.698563371623 0.863116642172957
267.115279876891 0.863118726744004
267.531996382159 0.863120811315052
267.948712887428 0.863122895886099
268.365429392696 0.863124980457146
268.782145897964 0.863127065028194
269.198862403232 0.863129149599241
269.6155789085 0.863131234170289
270.032295413768 0.863133318741336
270.449011919037 0.863135403312383
270.865728424305 0.863137487883431
271.282444929573 0.863139572454478
271.699161434841 0.863141657025526
272.115877940109 0.863143741596573
272.532594445377 0.86314582616762
272.949310950646 0.863147910738668
273.366027455914 0.863149995309715
273.782743961182 0.863152079880763
274.19946046645 0.86315416445181
274.616176971718 0.863156249022857
275.032893476986 0.863158333593905
275.449609982255 0.863160418164952
275.866326487523 0.863162502735999
276.283042992791 0.863164587307047
276.699759498059 0.863166671878094
277.116476003327 0.863168756449142
277.533192508595 0.863170841020189
277.949909013864 0.863172925591236
278.366625519132 0.863175010162284
278.7833420244 0.863177094733331
279.200058529668 0.863179179304379
279.616775034936 0.863181263875426
280.033491540204 0.863183348446473
280.450208045472 0.863185433017521
280.866924550741 0.863187517588568
281.283641056009 0.863189602159616
281.700357561277 0.863191686730663
282.117074066545 0.86319377130171
282.533790571813 0.863195855872758
282.950507077081 0.863197940443805
283.36722358235 0.863200025014853
283.783940087618 0.8632021095859
284.200656592886 0.863204194156947
284.617373098154 0.863206278727995
285.034089603422 0.863208363299042
285.45080610869 0.863210447870089
285.867522613959 0.863212532441137
286.284239119227 0.863214617012184
286.700955624495 0.863216701583232
287.117672129763 0.863218786154279
287.534388635031 0.863220870725326
287.951105140299 0.863222955296374
288.367821645568 0.863225039867421
288.784538150836 0.863227124438469
289.201254656104 0.863229209009516
289.617971161372 0.863231293580563
290.03468766664 0.863281323285701
290.451404171908 0.863379298124928
290.868120677177 0.86348978039044
291.284837182445 0.863577332374431
291.701553687713 0.863677391784705
292.118270192981 0.863754520913459
292.534986698249 0.863829565471165
292.951703203517 0.863915032884108
293.368419708785 0.863981739157625
293.785136214054 0.864050530002189
294.201852719322 0.8641214054178
294.61856922459 0.864194365404459
295.035285729858 0.864256902535881
295.452002235126 0.864319439667303
295.868718740394 0.864381976798724
296.285435245663 0.864440344788051
296.702151750931 0.86450496649052
297.118868256199 0.8645612499088
297.535584761467 0.864619617898127
297.952301266735 0.864673816745359
298.369017772003 0.864723846450497
298.785734277272 0.864784299010871
299.20245078254 0.864836413287056
299.619167287808 0.864888527563241
300.035883793076 0.86494481098152
300.452600298344 0.864994840686658
300.869316803612 0.86504903953389
301.286033308881 0.865092815525885
301.702749814149 0.865138676088928
302.119466319417 0.865197044078255
302.536182824685 0.865242904641297
302.952899329953 0.865286680633293
303.369615835221 0.865334625767383
303.78633234049 0.865382570901473
304.203048845758 0.865424262322421
304.619765351026 0.865470122885463
305.036481856294 0.865513898877458
305.453198361562 0.865557674869454
305.86991486683 0.865601450861449
306.286631372098 0.865647311424492
306.703347877367 0.865691087416487
307.120064382635 0.865734863408482
307.536780887903 0.865778639400477
307.953497393171 0.865818246250378
308.370213898439 0.865859937671326
308.786930403707 0.865903713663321
309.203646908976 0.865943320513221
309.620363414244 0.86597667364998
310.037079919512 0.866014195928833
310.45379642478 0.866057971920828
310.870512930048 0.866099663341776
311.287229435316 0.866139270191676
311.703945940585 0.866178877041577
312.120662445853 0.866214314749382
312.537378951121 0.86625600617033
312.954095456389 0.866293528449183
313.370811961657 0.866331050728036
313.787528466925 0.86636857300689
314.204244972194 0.866410264427837
314.620961477462 0.86644778670669
315.03767798273 0.866483224414496
315.454394487998 0.866518662122302
315.871110993266 0.866558268972202
316.287827498534 0.866593706680008
316.704544003803 0.866629144387814
317.121260509071 0.866668751237714
317.537977014339 0.866702104374472
317.954693519607 0.866733372940183
318.371410024875 0.866770895219036
318.788126530143 0.866808417497889
319.204843035411 0.866841770634648
319.62155954068 0.866875123771406
320.038276045948 0.866914730621306
320.454992551216 0.866950168329112
320.871709056484 0.866987690607965
321.288425561752 0.867016874602629
321.70514206702 0.867056481452529
322.121858572289 0.86708775001824
322.538575077557 0.867121103154998
322.955291582825 0.867152371720709
323.372008088093 0.867189893999562
323.788724593361 0.867221162565273
324.205441098629 0.867256600273079
324.622157603898 0.867289953409837
325.038874109166 0.867319137404501
325.455590614434 0.867352490541259
325.872307119702 0.867387928249065
326.28902362497 0.867421281385823
326.705740130238 0.867452549951534
327.122456635507 0.867490072230387
327.539173140775 0.867521340796098
327.955889646043 0.867552609361809
328.372606151311 0.867585962498567
328.789322656579 0.867610977351136
329.206039161847 0.867646415058941
329.622755667116 0.867681852766747
330.039472172384 0.86771103676141
330.456188677652 0.867744389898169
330.87290518292 0.867773573892832
331.289621688188 0.867802757887496
331.706338193456 0.867840280166349
332.123054698725 0.86787154873206
332.539771203993 0.867900732726723
332.956487709261 0.867932001292434
333.373204214529 0.867963269858145
333.789920719797 0.867990369281761
334.206637225065 0.868025806989567
334.623353730333 0.86805499098423
335.040070235602 0.868086259549941
335.45678674087 0.868119612686699
335.873503246138 0.868146712110315
336.290219751406 0.868175896104979
336.706936256674 0.86820716467069
337.123652761942 0.868240517807448
337.540369267211 0.868269701802112
337.957085772479 0.868298885796775
338.373802277747 0.868332238933534
338.790518783015 0.868363507499244
339.207235288283 0.868392691493908
339.623951793551 0.868423960059619
340.04066829882 0.86845522862533
340.457384804088 0.868486497191041
340.874101309356 0.868513596614657
341.290817814624 0.868544865180368
341.707534319892 0.868571964603984
342.12425082516 0.868601148598647
342.540967330429 0.868630332593311
342.957683835697 0.868659516587974
343.374400340965 0.868688700582638
343.791116846233 0.868715800006254
344.207833351501 0.868747068571965
344.624549856769 0.868780421708723
345.041266362038 0.868807521132339
345.457982867306 0.868834620555955
345.874699372574 0.868863804550619
346.291415877842 0.868897157687377
346.70813238311 0.868928426253088
347.124848888378 0.868957610247751
347.541565393646 0.868986794242415
347.958281898915 0.869013893666031
348.374998404183 0.869043077660694
348.791714909451 0.869072261655358
349.208431414719 0.869099361078974
349.625147919987 0.869130629644685
350.041864425255 0.869157729068301
350.458580930524 0.869186913062964
350.875297435792 0.869214012486581
351.29201394106 0.869243196481244
351.708730446328 0.869272380475908
352.125446951596 0.869299479899524
352.542163456864 0.869324494752092
352.958879962133 0.869353678746756
353.375596467401 0.869380778170372
353.792312972669 0.869409962165036
354.209029477937 0.869439146159699
354.625745983205 0.869468330154363
355.042462488473 0.869497514149026
355.459178993742 0.869524613572642
355.87589549901 0.869553797567306
356.292612004278 0.869580896990922
356.709328509546 0.869610080985585
357.126045014814 0.869635095838154
357.542761520082 0.86966219526177
357.959478025351 0.869689294685386
358.376194530619 0.86971847868005
358.792911035887 0.869747662674713
359.209627541155 0.869776846669377
359.626344046423 0.86980603066404
360.043060551691 0.869831045516609
360.459777056959 0.869858144940225
360.876493562228 0.869889413505936
361.293210067496 0.869916512929552
361.709926572764 0.869941527782121
362.126643078032 0.869968627205737
362.5433595833 0.869995726629353
362.960076088568 0.870024910624016
363.376792593837 0.870052010047632
363.793509099105 0.870081194042296
364.210225604373 0.870108293465912
364.626942109641 0.870135392889528
365.043658614909 0.870166661455239
365.460375120177 0.870191676307808
365.877091625446 0.870216691160376
366.293808130714 0.870243790583993
366.710524635982 0.870268805436561
367.12724114125 0.870297989431225
367.543957646518 0.870327173425888
367.960674151786 0.870356357420552
368.377390657055 0.870381372273121
368.794107162323 0.870406387125689
369.210823667591 0.870431401978258
369.627540172859 0.870458501401874
370.044256678127 0.87048560082549
370.460973183395 0.870516869391201
370.877689688664 0.87054188424377
371.294406193932 0.870568983667386
371.7111226992 0.870596083091002
372.127839204468 0.870623182514618
372.544555709736 0.870648197367187
372.961272215004 0.870673212219755
373.377988720272 0.870698227072324
373.794705225541 0.870727411066988
374.211421730809 0.870754510490604
374.628138236077 0.870785779056315
375.044854741345 0.870812878479931
375.461571246613 0.870839977903547
375.878287751881 0.870864992756116
376.29500425715 0.870892092179732
376.711720762418 0.8709171070323
377.128437267686 0.870944206455917
377.545153772954 0.870969221308485
377.961870278222 0.870996320732101
378.37858678349 0.87102133558467
378.795303288759 0.871052604150381
379.212019794027 0.871096380142376
379.628736299295 0.871146409847514
380.045452804563 0.871175593842177
380.462169309831 0.871200608694746
380.878885815099 0.871225623547315
381.295602320368 0.871250638399883
381.712318825636 0.871275653252452
382.129035330904 0.871304837247115
382.545751836172 0.871331936670732
382.96246834144 0.871354866952253
383.379184846708 0.871384050946916
383.795901351977 0.87141323494158
384.212617857245 0.871440334365196
384.629334362513 0.871467433788812
385.046050867781 0.871492448641381
385.462767373049 0.872019845116371
385.879483878317 0.872449266752134
386.296200383585 0.872795305546001
386.712916888854 0.873032946645404
387.129633394122 0.87329977173947
387.54634989939 0.873489467704783
387.963066404658 0.873683332812191
388.379782909926 0.873841760211792
388.796499415194 0.874018948750821
389.213215920463 0.874191968147754
389.629932425731 0.874329549836882
390.046648930999 0.874494230949626
390.463365436267 0.874623474354565
390.880081941535 0.874765225185787
391.296798446803 0.874894468590726
391.713514952072 0.875036219421948
392.13023145734 0.875167547397934
392.546947962608 0.875292621660778
392.963664467876 0.875407273068384
393.380380973144 0.875528178189133
393.797097478412 0.875651167880929
394.213813983681 0.875769988430631
394.630530488949 0.87588255526719
395.047246994217 0.875993037532702
395.463963499485 0.876099350656119
395.880680004753 0.876214002063725
396.297396510021 0.87632239975819
396.71411301529 0.87641829002637
397.130829520558 0.876526687720834
397.547546025826 0.876637169986346
397.964262531094 0.876735144825573
398.380979036362 0.876826865951659
398.79769554163 0.876926925361934
399.214412046898 0.877033238485351
399.631128552167 0.87713746703772
400.047845057435 0.877231272734853
400.464561562703 0.877325078431986
400.881278067971 0.877425137842261
401.297994573239 0.877516858968346
401.714711078507 0.877604410952336
402.131427583776 0.877708639504706
402.548144089044 0.877789937775554
402.964860594312 0.877881658901639
403.38157709958 0.877979633740867
403.798293604848 0.878063016582763
404.215010110116 0.878150568566753
404.631726615385 0.878238120550744
405.048443120653 0.878327757105782
405.465159625921 0.878423647373962
405.881876131189 0.878509114786905
406.298592636457 0.878586243915658
406.715309141725 0.878675880470696
407.132025646993 0.878763432454687
407.548742152262 0.878850984438677
407.96545865753 0.878934367280573
408.382175162798 0.879017750122469
408.798891668066 0.879096963822269
409.215608173334 0.879182431235213
409.632324678603 0.879265814077108
410.049041183871 0.879347112347957
410.465757689139 0.879422156905663
410.882474194407 0.879505539747558
411.299190699675 0.879584753447359
411.715907204943 0.879674390002397
412.132623710211 0.879753603702198
412.54934021548 0.879839071115141
412.966056720748 0.879918284814942
413.382773226016 0.879997498514743
413.799489731284 0.880070458501402
414.216206236552 0.880145503059108
414.63292274182 0.880228885901004
415.049639247089 0.880308099600805
415.466355752357 0.880387313300606
415.883072257625 0.880460273287264
416.299788762893 0.88053531784497
416.716505268161 0.880620785257914
417.133221773429 0.880697914386667
417.549938278698 0.880772958944373
417.966654783966 0.880852172644174
418.383371289234 0.880918878917691
418.800087794502 0.881002261759586
419.21680429977 0.881083560030435
419.633520805038 0.881150266303951
420.050237310306 0.881227395432705
420.466953815575 0.881304524561458
420.883670320843 0.881379569119164
421.300386826111 0.881454613676871
421.717103331379 0.881525489092482
422.133819836647 0.881596364508093
422.550536341915 0.881671409065799
422.967252847184 0.881752707336648
423.383969352452 0.881823582752259
423.80068585772 0.88189445816787
424.217402362988 0.881967418154529
424.634118868256 0.882042462712235
425.050835373524 0.882115422698894
425.467551878793 0.882182128972411
425.884268384061 0.882261342672212
426.300984889329 0.882332218087823
426.717701394597 0.88239892436134
427.134417899865 0.882469799776951
427.551134405133 0.882544844334657
427.967850910402 0.882619888892363
428.38456741567 0.882688679736927
428.801283920938 0.882759555152538
429.218000426206 0.882834599710245
429.634716931474 0.882899221412714
430.051433436742 0.882968012257278
430.468149942011 0.883034718530794
430.884866447279 0.883116016801643
431.301582952547 0.883186892217254
431.718299457815 0.883253598490771
432.135015963083 0.883326558477429
432.551732468351 0.883389095608851
432.96844897362 0.88346205559551
433.385165478888 0.883526677297979
433.801881984156 0.883599637284638
434.218598489424 0.883672597271297
434.635314994692 0.883743472686908
435.05203149996 0.88380600981833
435.468748005228 0.883870631520799
435.885464510497 0.883947760649552
436.302181015765 0.884016551494116
436.718897521033 0.884083257767633
437.135614026301 0.884152048612197
437.552330531569 0.884218754885713
437.969047036837 0.88428546115923
438.385763542106 0.884356336574841
438.802480047374 0.884427211990453
439.219196552642 0.884493918263969
439.63591305791 0.884562709108533
440.052629563178 0.88462941538205
440.469346068446 0.884696121655566
440.886062573715 0.884758658786988
441.302779078983 0.884825365060505
441.719495584251 0.884894155905069
442.136212089519 0.88495669303649
442.552928594787 0.885031737594197
442.969645100055 0.885102613009808
443.386361605324 0.88516515014123
443.803078110592 0.885227687272651
444.21979461586 0.885296478117215
444.636511121128 0.885361099819685
445.053227626396 0.885429890664249
445.469944131664 0.885494512366718
445.886660636933 0.885563303211282
446.303377142201 0.885627924913751
446.720093647469 0.885694631187267
447.136810152737 0.885765506602879
447.553526658005 0.885830128305348
447.970243163273 0.88589266543677
448.386959668541 0.885953117997144
448.80367617381 0.886021908841708
449.220392679078 0.886088615115225
449.637109184346 0.886155321388741
450.053825689614 0.886215773949116
450.470542194882 0.886282480222632
450.88725870015 0.886349186496149
451.303975205419 0.88642006191176
451.720691710687 0.886482599043182
452.137408215955 0.886543051603556
452.554124721223 0.886609757877073
452.970841226491 0.886676464150589
453.387557731759 0.886739001282011
453.804274237028 0.886805707555528
454.220990742296 0.886870329257997
454.637707247564 0.886937035531513
455.054423752832 0.886999572662935
455.4711402581 0.887066278936452
455.887856763368 0.887128816067874
456.304573268637 0.887193437770343
456.721289773905 0.887260144043859
457.138006279173 0.887322681175281
457.554722784441 0.887791709660945
457.971439289709 0.888392066122594
458.388155794977 0.888783965479503
458.804872300246 0.889084143710328
459.221588805514 0.889367645372773
459.638305310782 0.889607371043224
460.05502181605 0.889840843000532
460.471738321318 0.890072230386792
460.888454826586 0.890286941204674
461.305171331854 0.890480806312081
461.721887837123 0.89069760170101
462.138604342391 0.890864367384801
462.555320847659 0.891060317063256
462.972037352927 0.891235421031237
463.388753858195 0.891406355857123
463.805470363463 0.891589798109294
464.222186868732 0.89176073293518
464.638903374 0.891919160334782
465.055619879268 0.892079672305431
465.472336384536 0.892252691702365
465.889052889804 0.892417372815109
466.305769395072 0.892563292788426
466.722485900341 0.892725889330123
467.139202405609 0.892884316729725
467.555918910877 0.893028152131995
467.972635416145 0.893174072105313
468.389351921413 0.893324161220725
468.806068426681 0.893467996622995
469.22278493195 0.893609747454218
469.639501437218 0.89375983656963
470.056217942486 0.893901587400853
470.472934447754 0.894043338232075
470.889650953022 0.894178835350156
471.30636745829 0.894320586181379
471.723083963559 0.894462337012601
472.139800468827 0.894597834130682
472.556516974095 0.894724992964573
472.973233479363 0.894864659224748
473.389949984631 0.895008494627018
473.806666489899 0.895139822603004
474.223382995167 0.89527115057899
474.640099500436 0.895394140270786
475.056816005704 0.895527552817819
475.473532510972 0.895667219077994
475.89024901624 0.895794377911885
476.306965521508 0.895917367603681
476.723682026776 0.896057033863857
477.140398532045 0.896177938984605
477.557115037313 0.896298844105354
477.973831542581 0.896436425794482
478.390548047849 0.896551077202089
478.807264553117 0.896686574320169
479.223981058385 0.896794972014634
479.640697563654 0.896922130848525
480.057414068922 0.897051374253463
480.47413057419 0.897184786800496
480.890847079458 0.897293184494961
481.307563584726 0.897414089615709
481.724280089994 0.897537079307505
482.140996595263 0.897657984428254
482.557713100531 0.897787227833193
482.974429605799 0.897897710098704
483.391146111067 0.898014446077358
483.807862616335 0.898145774053344
484.224579121603 0.898258340889903
484.641295626872 0.898375076868557
485.05801213214 0.898493897418259
485.474728637408 0.89861271796796
485.891445142676 0.898733623088709
486.308161647944 0.898848274496316
486.724878153212 0.898967095046017
487.14159465848 0.899079661882576
487.558311163749 0.899185975005993
487.975027669017 0.899308964697789
488.391744174285 0.899423616105396
488.808460679553 0.899536182941955
489.225177184821 0.899659172633751
489.641893690089 0.8997800777545
490.058610195358 0.899886390877917
490.475326700626 0.900003126856571
490.892043205894 0.900107355408941
491.308759711162 0.900226175958642
491.72547621643 0.900336658224154
492.142192721698 0.900453394202808
492.558909226967 0.900570130181462
492.975625732235 0.900674358733832
493.392342237503 0.900797348425628
493.809058742771 0.900903661549045
494.225775248039 0.901009974672462
494.642491753307 0.901126710651116
495.059208258576 0.901239277487675
495.475924763844 0.901341421468997
495.892641269112 0.901462326589746
496.30935777438 0.90157072428421
496.726074279648 0.901685375691817
497.142790784916 0.901795857957329
497.559507290185 0.901908424793888
497.976223795453 0.9020189070594
498.392940300721 0.902121051040722
498.809656805989 0.902239871590424
499.226373311257 0.902348269284888
499.643089816525 0.902460836121447
500.059806321793 0.902569233815911
500.476522827062 0.902679716081423
500.89323933233 0.902783944633793
501.309955837598 0.902886088615115
501.726672342866 0.902996570880627
502.143388848134 0.903109137717186
502.560105353402 0.903219619982698
502.976821858671 0.90333010224821
503.393538363939 0.903428077087437
503.810254869207 0.903542728495044
504.226971374475 0.903651126189508
504.643687879743 0.903759523883973
505.060404385011 0.903867921578437
505.47712089028 0.903972150130807
505.893837395548 0.904082632396319
506.310553900816 0.904188945519736
506.727270406084 0.9042973432142
507.143986911352 0.904399487195522
507.56070341662 0.904503715747892
507.977419921889 0.904616282584451
508.394136427157 0.904720511136821
508.810852932425 0.904826824260238
509.227569437693 0.90493730652575
509.644285942961 0.905043619649167
510.061002448229 0.905147848201536
510.477718953498 0.905252076753906
510.894435458766 0.905366728161513
511.311151964034 0.905468872142835
511.727868469302 0.905575185266252
512.14458497457 0.905679413818621
512.561301479838 0.905789896084133
512.978017985106 0.905900378349645
513.394734490375 0.905998353188873
513.811450995643 0.906110920025432
514.228167500911 0.906217233148849
514.644884006179 0.906325630843313
515.061600511447 0.90643194396673
515.478317016715 0.906532003377005
515.895033521984 0.906636231929375
516.311750027252 0.906748798765934
516.72846653252 0.906848858176209
517.145183037788 0.906955171299626
517.561899543056 0.907065653565138
517.978616048324 0.907169882117507
518.395332553593 0.907280364383019
518.812049058861 0.907384592935389
519.228765564129 0.907484652345664
519.645482069397 0.907588880898033
520.062198574665 0.907697278592498
520.478915079933 0.907801507144867
520.895631585201 0.907907820268284
521.31234809047 0.908016217962749
521.729064595738 0.908116277373024
522.145781101006 0.908228844209583
522.562497606274 0.908328903619858
522.979214111542 0.908433132172227
523.39593061681 0.908547783579834
523.812647122079 0.908643673848014
524.229363627347 0.908749986971431
524.646080132615 0.908852130952753
525.062796637883 0.908968866931407
525.479513143151 0.909071010912729
525.896229648419 0.909173154894052
526.312946153688 0.909277383446421
526.729662658956 0.909385781140886
527.146379164224 0.90949417883535
527.563095669492 0.909592153674578
527.97981217476 0.909698466797995
528.396528680028 0.909804779921412
528.813245185297 0.909906923902734
529.229961690565 0.910011152455104
529.646678195833 0.910119550149568
530.063394701101 0.91023003241508
530.480111206369 0.910330091825355
530.896827711637 0.910432235806677
531.313544216906 0.910544802643236
531.730260722174 0.910644862053511
532.146977227442 0.910742836892738
532.56369373271 0.91085331915825
532.980410237978 0.910965885994809
533.397126743246 0.911059691691942
533.813843248515 0.911168089386406
534.230559753783 0.911276487080871
534.647276259051 0.911376546491146
535.063992764319 0.91148494418561
535.480709269587 0.911582919024838
535.897425774855 0.911687147577207
536.314142280124 0.911803883555861
536.730858785392 0.911906027537184
537.14757529066 0.912016509802695
537.564291795928 0.91211656921297
537.981008301196 0.912224966907435
538.397724806464 0.912333364601899
538.814441311732 0.912437593154269
539.231157817001 0.912539737135591
539.647874322269 0.912650219401103
540.064590827537 0.912746109669283
540.481307332805 0.912858676505842
540.898023838073 0.912958735916117
541.314740343341 0.913067133610581
541.73145684861 0.913175531305046
542.148173353878 0.913277675286368
542.564889859146 0.913377734696643
542.981606364414 0.913490301533202
543.398322869682 0.913592445514524
543.81503937495 0.913700843208989
544.231755880219 0.913802987190311
544.648472385487 0.913909300313728
545.065188890755 0.914015613437145
545.481905396023 0.914121926560562
545.898621901291 0.914226155112932
546.315338406559 0.914328299094254
546.732054911828 0.914438781359766
547.148771417096 0.914545094483183
547.565487922364 0.914653492177647
547.982204427632 0.914757720730017
548.3989209329 0.914864033853434
548.815637438168 0.914970346976851
549.232353943436 0.915080829242363
549.649070448705 0.915176719510543
550.065786953973 0.915291370918149
550.482503459241 0.915401853183661
550.899219964509 0.915506081736031
551.315936469777 0.915608225717353
551.732652975045 0.915708285127628
552.149369480314 0.915820851964187
552.566085985582 0.915935503371794
552.98280249085 0.916031393639974
553.399518996118 0.91614604504758
553.816235501386 0.916252358170997
554.232952006654 0.916362840436509
554.649668511923 0.916464984417831
555.066385017191 0.916573382112296
555.483101522459 0.916679695235713
555.899818027727 0.916783923788082
556.316534532995 0.916896490624642
556.733251038263 0.917006972890154
557.149967543532 0.917104947729381
557.5666840488 0.91721751456594
557.983400554068 0.917325912260405
558.400117059336 0.917438479096964
558.816833564604 0.917540623078286
559.233550069872 0.917651105343798
559.650266575141 0.917755333896167
560.066983080409 0.917863731590632
560.483699585677 0.917978382998239
560.900416090945 0.91808886526375
561.317132596213 0.918188924674025
561.733849101481 0.91829732236849
562.15056560675 0.918401550920859
562.567282112018 0.918522456041608
562.983998617286 0.91862460002293
563.400715122554 0.918735082288442
563.817431627822 0.918843479982906
564.23414813309 0.918958131390513
564.650864638358 0.919068613656025
565.067581143627 0.919174926779442
565.484297648895 0.919279155331812
565.901014154163 0.919389637597323
566.317730659431 0.919500119862835
566.734447164699 0.9196085175573
567.151163669967 0.919716915251764
567.567880175236 0.919825312946228
567.984596680504 0.919937879782788
568.401313185772 0.9200483620483
568.81802969104 0.920154675171717
569.234746196308 0.920265157437228
569.651462701576 0.920379808844835
570.068179206845 0.920481952826157
570.484895712113 0.920598688804811
570.901612217381 0.920709171070323
571.318328722649 0.920809230480598
571.735045227917 0.920928051030299
572.151761733185 0.921036448724764
572.568478238454 0.921153184703418
572.985194743722 0.921261582397882
573.40191124899 0.921372064663394
573.818627754258 0.921490885213095
574.235344259526 0.921588860052323
574.652060764794 0.921699342317835
575.068777270062 0.921822332009631
575.485493775331 0.921928645133048
575.902210280599 0.922051634824844
576.318926785867 0.922160032519308
576.735643291135 0.922268430213773
577.152359796403 0.922387250763474
577.569076301671 0.922493563886891
577.98579280694 0.92260613072345
578.402509312208 0.922722866702104
578.819225817476 0.922831264396569
579.235942322744 0.922943831233128
579.652658828012 0.923064736353877
580.06937533328 0.923173134048341
580.486091838549 0.923289870026995
580.902808343817 0.923406606005649
581.319524849085 0.923521257413256
581.736241354353 0.923627570536673
582.152957859621 0.923744306515327
582.569674364889 0.923854788780839
582.986390870158 0.92397360933054
583.403107375426 0.924084091596052
583.819823880694 0.924204996716801
584.236540385962 0.924315478982312
584.65325689123 0.924434299532014
585.069973396498 0.924555204652763
585.486689901767 0.924667771489322
585.903406407035 0.924780338325881
586.320122912303 0.924894989733488
586.736839417571 0.925015894854236
587.153555922839 0.925126377119748
587.570272428107 0.925249366811544
587.986988933376 0.925359849077056
588.403705438644 0.92547658505571
588.820421943912 0.925607913031696
589.23713844918 0.925710057013018
589.653854954448 0.925826792991672
590.070571459716 0.925947698112421
590.487287964984 0.92606860323317
590.904004470253 0.926191592924966
591.320720975521 0.926310413474667
591.737437480789 0.926429234024369
592.154153986057 0.926552223716165
592.570870491325 0.926666875123771
592.987586996593 0.92678778024452
593.404303501862 0.92689200879689
593.82102000713 0.927021252201828
594.237736512398 0.927148411035719
594.654453017666 0.927263062443326
595.071169522934 0.927390221277217
595.487886028202 0.927504872684823
595.904602533471 0.927636200660809
596.321319038739 0.927752936639463
596.738035544007 0.927873841760212
597.154752049275 0.927992662309913
597.571468554543 0.928119821143804
597.988185059811 0.92825114911979
598.40490156508 0.928365800527396
598.821618070348 0.928486705648145
599.238334575616 0.928618033624131
599.655051080884 0.928745192458022
600.071767586152 0.928864013007723
600.48848409142 0.92898700269952
600.905200596688 0.929107907820268
601.321917101957 0.929235066654159
601.738633607225 0.929358056345955
602.155350112493 0.929495638035083
602.572066617761 0.92961028944269
602.988783123029 0.929737448276581
603.405499628297 0.929864607110472
603.822216133566 0.929989681373315
604.238932638834 0.930118924778254
604.655649144102 0.930246083612145
605.07236564937 0.93037741158813
605.489082154638 0.930500401279927
605.905798659906 0.93063381382696
606.322515165175 0.930758888089803
606.739231670443 0.930900638921026
607.155948175711 0.93102571318387
607.572664680979 0.931167464015092
607.989381186247 0.931311299417362
608.406097691515 0.931436373680206
608.822814196784 0.931598970221903
609.239530702052 0.931751143908362
609.65624720732 0.932201411254599
610.072963712588 0.94117132047153
610.489680217856 0.941417299855122
610.906396723124 0.941500682697018
611.323113228393 0.941584065538914
611.739829733661 0.941671617522904
612.156546238929 0.941757084935847
612.573262744197 0.941840467777743
612.989979249465 0.941928019761734
613.406695754733 0.942017656316771
613.823412260002 0.942103123729714
614.24012876527 0.942188591142658
614.656845270538 0.942280312268743
615.073561775806 0.942361610539591
615.490278281074 0.942451247094629
615.906994786342 0.942536714507572
616.32371129161 0.94262635106261
616.740427796879 0.942711818475553
617.157144302147 0.942801455030591
617.573860807415 0.942891091585629
617.990577312683 0.942974474427525
618.407293817951 0.943059941840468
618.824010323219 0.943149578395506
619.240726828488 0.943239214950544
619.657443333756 0.943328851505581
620.074159839024 0.943416403489572
620.490876344292 0.943501870902515
620.90759284956 0.9435935920286
621.324309354828 0.943685313154686
621.741025860097 0.943772865138676
622.157742365365 0.943858332551619
622.574458870633 0.943943799964562
622.991175375901 0.9440334365196
623.407891881169 0.94412932678778
623.824608386437 0.944218963342818
624.241324891706 0.944306515326809
624.658041396974 0.944398236452894
625.074757902242 0.944485788436884
625.49147440751 0.944573340420875
625.908190912778 0.944669230689055
626.324907418046 0.94476095181514
626.741623923314 0.944848503799131
627.158340428583 0.944936055783121
627.575056933851 0.945031946051301
627.991773439119 0.945121582606339
628.408489944387 0.945211219161377
628.825206449655 0.945300855716415
629.241922954923 0.945396745984595
629.658639460192 0.945486382539633
630.07535596546 0.945578103665718
630.492072470728 0.945667740220756
630.908788975996 0.945757376775794
631.325505481264 0.945849097901879
631.742221986532 0.945944988170059
632.158938491801 0.946042963009287
632.575654997069 0.946132599564325
632.992371502337 0.946226405261457
633.409088007605 0.946318126387543
633.825804512873 0.946403593800486
634.242521018141 0.946501568639713
634.65923752341 0.946591205194751
635.075954028678 0.946697518318168
635.492670533946 0.946785070302159
635.909387039214 0.946878875999291
636.326103544482 0.946966427983282
636.74282004975 0.947068571964604
637.159536555019 0.947158208519642
637.576253060287 0.947254098787822
637.992969565555 0.947354158198097
638.409686070823 0.947445879324182
638.826402576091 0.94753551587922
639.243119081359 0.94763974443159
639.659835586628 0.947741888412912
640.076552091896 0.947829440396902
640.493268597164 0.947923246094035
640.909985102432 0.948021220933262
641.3267016077 0.94811919577249
641.743418112968 0.948217170611717
642.160134618236 0.94831097630885
642.576851123505 0.948404782005983
642.993567628773 0.948509010558352
643.410284134041 0.948602816255485
643.827000639309 0.948698706523665
644.243717144577 0.94879876593394
644.660433649845 0.948900909915262
645.077150155114 0.948996800183442
645.493866660382 0.94909477502267
645.91058316565 0.949194834432945
646.327299670918 0.949288640130077
646.744016176186 0.949388699540352
647.160732681454 0.949497097234816
647.577449186723 0.94958256464776
647.994165691991 0.949690962342224
648.410882197259 0.949795190894594
648.827598702527 0.949893165733821
649.244315207795 0.949997394286191
649.661031713063 0.950091199983323
650.077748218332 0.950195428535693
650.4944647236 0.950289234232826
650.911181228868 0.950393462785195
651.327897734136 0.950495606766518
651.744614239404 0.950599835318887
652.161330744672 0.950701979300209
652.57804724994 0.950802038710484
652.994763755209 0.950910436404949
653.411480260477 0.951012580386271
653.828196765745 0.951118893509688
654.244913271013 0.951223122062058
654.661629776281 0.951323181472333
655.078346281549 0.951433663737844
655.495062786818 0.951531638577072
655.911779292086 0.951637951700489
656.328495797354 0.951744264823906
656.745212302622 0.95185266251837
657.16192880789 0.951961060212835
657.578645313158 0.95206111962311
657.995361818427 0.952163263604432
658.412078323695 0.952273745869944
658.828794828963 0.952382143564408
659.245511334231 0.952482202974683
659.662227839499 0.952596854382289
660.078944344767 0.952701082934659
660.495660850036 0.952807396058076
660.912377355304 0.952917878323588
661.329093860572 0.953030445160147
661.74581036584 0.953138842854612
662.162526871108 0.953253494262218
662.579243376376 0.953361891956683
662.995959881644 0.953480712506384
663.412676386913 0.953582856487706
663.829392892181 0.953689169611123
664.246109397449 0.95380382101873
664.662825902717 0.953922641568431
665.079542407985 0.954020616407659
665.496258913254 0.954133183244218
665.912975418522 0.954256172936014
666.32969192379 0.954366655201526
666.746408429058 0.954477137467038
667.163124934326 0.954591788874644
667.579841439594 0.954710609424346
667.996557944863 0.954812753405668
668.413274450131 0.954925320242227
668.829990955399 0.955048309934023
669.246707460667 0.955173384196867
669.663423965935 0.955283866462379
670.080140471203 0.955396433298938
670.496856976471 0.955517338419687
670.91357348174 0.955640328111483
671.330289987008 0.955761233232232
671.747006492276 0.955873800068791
672.163722997544 0.955984282334303
672.580439502812 0.956111441168194
672.99715600808 0.9562260925758
673.413872513349 0.956340743983407
673.830589018617 0.956472071959393
674.247305523885 0.956590892509094
674.664022029153 0.95671388220089
675.080738534421 0.956836871892686
675.497455039689 0.956951523300293
675.914171544958 0.957072428421042
676.330888050226 0.957203756397027
676.747604555494 0.957326746088824
677.164321060762 0.957445566638525
677.58103756603 0.957572725472416
677.997754071298 0.957701968877354
678.414470576566 0.957831212282293
678.831187081835 0.957960455687231
679.247903587103 0.958085529950075
679.664620092371 0.958214773355013
680.081336597639 0.958352355044141
680.498053102907 0.958462837309653
680.914769608175 0.958596249856686
681.331486113444 0.958733831545814
681.748202618712 0.958879751519131
682.16491912398 0.959004825781975
682.581635629248 0.959150745755292
682.998352134516 0.959282073731278
683.415068639784 0.959425909133548
683.831785145053 0.959546814254297
684.248501650321 0.959692734227614
684.665218155589 0.959838654200932
685.081934660857 0.95996789760587
685.498651166125 0.96011173300814
685.915367671393 0.9602639066946
686.332084176662 0.960411911238965
686.74880068193 0.960549492928093
687.165517187198 0.960701666614552
687.582233692466 0.960855924872059
687.998950197734 0.961008098558519
688.415666703002 0.961162356816026
688.83238320827 0.961312445931438
689.249099713539 0.961489634470467
689.665816218807 0.961627216159595
690.082532724075 0.961793981843386
690.499249229343 0.96196700124032
690.915965734611 0.962127513210969
691.332682239879 0.962300532607903
691.749398745148 0.962469382862741
692.166115250416 0.962654909685959
692.582831755684 0.962836267367082
692.999548260952 0.963013455906111
693.41626476622 0.963215659297708
693.832981271488 0.96341369354721
694.249697776757 0.96360547408357
694.666414282025 0.96381393118831
695.083130787293 0.964041149432476
695.499847292561 0.964239183681978
695.916563797829 0.964510177918139
696.333280303097 0.964756157301731
696.749996808366 0.965031320679987
697.166713313634 0.965354429192333
697.583429818902 0.965687960559916
698.00014632417 0.966246625600617
698.416862829438 0.966790698643986
698.833579334706 0.966851151204361
699.250295839975 0.966922026619972
699.667012345243 0.966988732893489
700.083728850511 0.9670596083091
700.500445355779 0.967124230011569
700.917161861047 0.967197189998228
701.333878366315 0.967270149984887
701.750594871584 0.967332687116309
702.167311376852 0.96740356253192
702.58402788212 0.967476522518579
703.000744387388 0.96754739793419
703.417460892656 0.967620357920849
703.834177397924 0.967684979623318
704.250893903192 0.967749601325787
704.667610408461 0.967824645883493
705.084326913729 0.967893436728057
705.501043418997 0.967968481285763
705.917759924265 0.968031018417185
706.334476429533 0.968103978403844
706.751192934801 0.968176938390503
707.16790944007 0.968243644664019
707.584625945338 0.968316604650678
708.001342450606 0.968389564637337
708.418058955874 0.968460440052948
708.834775461142 0.968531315468559
709.25149196641 0.968606360026266
709.668208471679 0.96867515087083
710.084924976947 0.968750195428536
710.501641482215 0.968827324557289
710.918357987483 0.968889861688711
711.335074492751 0.968966990817465
711.751790998019 0.969042035375171
712.168507503288 0.969108741648687
712.585224008556 0.969183786206393
713.001940513824 0.969258830764099
713.418657019092 0.969325537037616
713.83537352436 0.969408919879512
714.252090029628 0.969479795295123
714.668806534896 0.969548586139687
715.085523040165 0.969623630697393
715.502239545433 0.969692421541957
715.918956050701 0.969779973525948
716.335672555969 0.969848764370512
716.752389061237 0.969919639786123
717.169105566505 0.970003022628019
717.585822071774 0.97007389804363
718.002538577042 0.970151027172384
718.41925508231 0.9702177334459
718.835971587578 0.970303200858843
719.252688092846 0.970374076274455
719.669404598114 0.970444951690066
720.086121103383 0.970519996247772
720.502837608651 0.97060963280281
720.919554113919 0.970680508218421
721.336270619187 0.97075346820508
721.752987124455 0.970832681904881
722.169703629723 0.97090564189154
722.586420134992 0.970984855591341
723.00313664026 0.971061984720094
723.419853145528 0.9711370292778
723.836569650796 0.971212073835506
724.253286156064 0.971303794961592
724.670002661332 0.971380924090345
725.086719166601 0.971462222361194
725.503435671869 0.971531013205758
725.920152177137 0.971612311476606
726.336868682405 0.971697778889549
726.753585187673 0.971779077160397
727.170301692941 0.971858290860198
727.58701819821 0.971935419988952
728.003734703478 0.972008379975611
728.420451208746 0.972085509104364
728.837167714014 0.972183483943592
729.253884219282 0.972260613072345
729.67060072455 0.972337742201099
730.087317229818 0.972416955900899
730.504033735087 0.972506592455937
730.920750240355 0.972594144439928
731.337466745623 0.972673358139729
731.754183250891 0.972767163836861
732.170899756159 0.972844292965615
732.587616261427 0.972923506665416
733.004332766696 0.973006889507312
733.421049271964 0.973086103207113
733.837765777232 0.973188247188435
734.2544822825 0.973269545459283
734.671198787768 0.973352928301179
735.087915293036 0.97343214200098
735.504631798305 0.973525947698112
735.921348303573 0.973605161397913
736.338064808841 0.973690628810856
736.754781314109 0.973782349936942
737.171497819377 0.973878240205122
737.588214324645 0.97395953847597
738.004930829914 0.974049175031008
738.421647335182 0.974138811586046
738.83836384045 0.974224278998989
739.255080345718 0.974313915554027
739.671796850986 0.974409805822207
740.088513356254 0.974505696090387
740.505229861522 0.974593248074378
740.921946366791 0.974684969200463
741.338662872059 0.974776690326548
741.755379377327 0.974866326881586
742.172095882595 0.974960132578719
742.588812387863 0.975047684562709
743.005528893131 0.975162335970316
743.4222453984 0.975258226238496
743.838961903668 0.975349947364581
744.255678408936 0.975443753061714
744.672394914204 0.975533389616752
745.089111419472 0.975641787311216
745.50582792474 0.97575018500568
745.922544430009 0.975839821560718
746.339260935277 0.975941965542041
746.755977440545 0.976039940381268
747.172693945813 0.976148338075732
747.589410451081 0.97624631291496
748.006126956349 0.97635054146733
748.422843461618 0.976448516306557
748.839559966886 0.976554829429974
749.256276472154 0.976665311695486
749.672992977422 0.976771624818903
750.08970948269 0.97687793794232
750.506425987958 0.976984251065737
750.923142493227 0.977090564189154
751.339858998495 0.977196877312571
751.756575503763 0.977315697862272
752.173292009031 0.977434518411974
752.590008514299 0.977538746964343
753.006725019567 0.977655482942997
753.423441524836 0.977782641776888
753.840158030104 0.977891039471353
754.256874535372 0.978018198305244
754.67359104064 0.978145357139135
755.090307545908 0.978272515973026
755.507024051176 0.978374659954348
755.923740556444 0.978497649646144
756.340457061713 0.978633146764225
756.757173566981 0.978745713600784
757.173890072249 0.978883295289912
757.590606577517 0.979006284981708
758.007323082785 0.979148035812931
758.424039588053 0.979287702073106
758.840756093322 0.979410691764902
759.25747259859 0.97954827345403
759.674189103858 0.979696277998395
760.090905609126 0.97983594425857
760.507622114394 0.980002709942362
760.924338619662 0.980154883628821
761.341055124931 0.98028412703376
761.757771630199 0.980463400143835
762.174488135467 0.980607235546106
762.591204640735 0.980776085800944
763.007921146003 0.980934513200546
763.424637651271 0.981113786310622
763.84135415654 0.981282636565461
764.258070661808 0.981472332530773
764.674787167076 0.981678705064465
765.091503672344 0.981851724461399
765.508220177612 0.982070604421375
765.92493668288 0.982289484381351
766.341653188148 0.982525040909707
766.758369693417 0.982796035145868
767.175086198685 0.983027422532128
767.591802703953 0.983340108189237
768.008519209221 0.983667385843678
768.425235714489 0.984055116058493
768.841952219757 0.984645049664905
769.258668725026 0.985631051770322
769.675385230294 0.985651897480796
770.092101735562 0.98567274319127
770.50881824083 0.985699842614886
770.925534746098 0.985718603754312
771.342251251366 0.985741534035834
771.758967756635 0.98576029517526
772.175684261903 0.985787394598876
772.592400767171 0.985822832306682
773.009117272439 0.985866608298677
773.425833777707 0.985927060859052
773.842550282975 0.985970836851047
774.259266788244 0.98601669741409
774.675983293512 0.986068811690274
775.09269979878 0.986118841395412
775.509416304048 0.986164701958455
775.926132809316 0.986218900805687
776.342849314584 0.986273099652919
776.759565819853 0.986318960215962
777.176282325121 0.986371074492146
777.592998830389 0.986423188768331
778.009715335657 0.986471133902421
778.426431840925 0.986529501891748
778.843148346193 0.986579531596886
779.259864851462 0.986631645873071
779.67658135673 0.986681675578208
780.093297861998 0.986729620712298
780.510014367266 0.986785904130578
780.926730872534 0.98684010297781
781.343447377802 0.986892217253995
781.760163883071 0.986946416101227
782.176880388339 0.987002699519506
782.593596893607 0.987058982937786
783.010313398875 0.987113181785018
783.427029904143 0.987163211490156
783.843746409411 0.987213241195293
784.260462914679 0.987269524613573
784.677179419948 0.98731955431871
785.093895925216 0.987382091450132
785.510612430484 0.987432121155269
785.927328935752 0.987494658286691
786.34404544102 0.987540518849734
786.760761946288 0.987603055981155
787.177478451557 0.98766350854153
787.594194956825 0.98771145367562
788.010911462093 0.987776075378089
788.427627967361 0.987828189654274
788.844344472629 0.987886557643601
789.261060977897 0.987944925632928
789.677777483166 0.988001209051207
790.094493988434 0.988057492469487
790.511210493702 0.988111691316719
790.92792699897 0.988174228448141
791.344643504238 0.988236765579563
791.761360009506 0.988293048997842
792.178076514774 0.988355586129264
792.594793020043 0.988411869547544
793.011509525311 0.988472322107918
793.428226030579 0.988528605526198
793.844942535847 0.988580719802383
794.261659041115 0.988653679789041
794.678375546383 0.988716216920463
795.095092051652 0.98877458490979
795.51180855692 0.988837122041212
795.928525062188 0.988897574601586
796.345241567456 0.988960111733008
796.761958072724 0.989020564293382
797.178674577992 0.989081016853757
797.595391083261 0.989153976840416
798.012107588529 0.98921442940079
798.428824093797 0.98927071281907
798.845540599065 0.989339503663634
799.262257104333 0.989399956224008
799.678973609601 0.989472916210667
800.09569011487 0.989531284199994
800.512406620138 0.98959799047351
800.929123125406 0.989666781318074
801.345839630674 0.989727233878449
801.762556135942 0.98979810929406
802.17927264121 0.989868984709671
802.595989146478 0.989929437270046
803.012705651747 0.989994058972515
803.429422157015 0.990069103530221
803.846138662283 0.990137894374785
804.262855167551 0.990206685219349
804.679571672819 0.99027756063496
805.096288178088 0.990354689763714
805.513004683356 0.99042139603723
805.929721188624 0.990490186881794
806.346437693892 0.990569400581595
806.76315419916 0.990636106855112
807.179870704428 0.99071740512596
807.596587209697 0.990784111399477
808.013303714965 0.990867494241372
808.430020220233 0.990936285085936
808.846736725501 0.991015498785737
809.263453230769 0.991098881627633
809.680169736037 0.991161418759055
810.096886241305 0.991246886171998
810.513602746574 0.991326099871799
810.930319251842 0.991407398142647
811.34703575711 0.991476188987211
811.763752262378 0.991553318115965
812.180468767646 0.991632531815766
812.597185272914 0.991713830086614
813.013901778183 0.99179721292851
813.430618283451 0.991882680341453
813.847334788719 0.991957724899159
814.264051293987 0.992055699738386
814.680767799255 0.992134913438187
815.097484304523 0.992224549993225
815.514200809792 0.992305848264073
815.93091731506 0.992405907674348
816.347633820328 0.992491375087291
816.764350325596 0.992587265355471
817.181066830864 0.992674817339462
817.597783336132 0.992772792178689
818.0144998414 0.992881189873154
818.431216346669 0.99295623443086
818.847932851937 0.993062547554277
819.264649357205 0.993166776106647
819.681365862473 0.99325224351959
820.098082367741 0.993360641214054
820.514798873009 0.993469038908519
820.931515378278 0.993575352031936
821.348231883546 0.993669157729068
821.764948388814 0.993783809136675
822.181664894082 0.993890122260092
822.59838139935 0.994002689096651
823.015097904618 0.994134017072637
823.431814409887 0.994244499338149
823.848530915155 0.99437165817204
824.265247420423 0.994500901576978
824.681963925691 0.994617637555632
825.098680430959 0.994734373534286
825.515396936227 0.99489071636284
825.932113441496 0.995011621483589
826.348829946764 0.995153372314812
826.765546452032 0.995307630572319
827.1822629573 0.995455635116684
827.598979462568 0.995603639661049
828.015695967836 0.995787081913219
828.432412473104 0.995955932168058
828.849128978373 0.996101852141376
829.265845483641 0.996291548106688
829.682561988909 0.996495836069333
830.099278494177 0.996687616605693
830.515994999445 0.996902327423574
830.932711504713 0.997123291954598
831.349428009982 0.997404709045996
831.76614451525 0.997667364997968
832.182861020518 0.997990473510313
832.599577525786 0.998388626580365
833.016294031054 0.99893686876583
833.433010536323 1


==> plot_error_100m_reg.dat <==
error percent
0.124687279505324 0.000965156394942831
0.249374559010647 0.0040669981134632
0.374061838515971 0.00903870006149485
0.498749118021294 0.0159803216493126
0.623436397526618 0.0258549347008119
0.748123677031941 0.0369636138123678
0.872810956537265 0.0509615083956099
0.997498236042588 0.0664394484225009
1.12218551554791 0.0854257215221538
1.24687279505324 0.107317886661872
1.37156007455856 0.13052958527459
1.49624735406388 0.155148369344298
1.62093463356921 0.180500922422688
1.74562191307453 0.205778430943373
1.87030919257985 0.232346288942393
1.99499647208518 0.257982343683229
2.1196837515905 0.282934659120519
2.24437103109582 0.306853027318304
2.36905831060115 0.330460794430026
2.49374559010647 0.354033123833943
2.61843286961179 0.376752863679476
2.74312014911712 0.400667062735166
2.86780742862244 0.425158687970983
2.99249470812777 0.448680987669762
3.11718198763309 0.471984407408566
3.24186926713841 0.494643694693724
3.36655654664374 0.516562959257059
3.49124382614906 0.537923558779692
3.61593110565438 0.558537881867359
3.74061838515971 0.578822842729537
3.86530566466503 0.598419895146076
3.98999294417035 0.616242977601284
4.11468022367568 0.633609538997113
4.239367503181 0.649072887026672
4.36405478268632 0.663831650042213
4.48874206219165 0.677423053271213
4.61342934169697 0.690780984542906
4.73811662120229 0.704115985533077
4.86280390070762 0.717511439083623
4.98749118021294 0.729875029965709
5.11217845971827 0.742374117965876
5.23686573922359 0.754729370563772
5.36155301872891 0.766209103321764
5.48624029823424 0.776980081923642
5.61092757773956 0.787748975954473
5.73561485724488 0.798465755709119
5.86030213675021 0.808801058962092
5.98498941625553 0.819082163367833
6.10967669576085 0.828908831285242
6.23436397526618 0.838764683197315
6.3590512547715 0.84813899919744
6.48373853427682 0.856915043306964
6.60842581378215 0.864884358421146
6.73311309328747 0.871842656577343
6.85780037279279 0.878630019907654
6.98248765229812 0.884291714872372
7.10717493180344 0.889417675077911
7.23186221130877 0.893993308526938
7.35654949081409 0.898531419697112
7.48123677031941 0.90313832171185
7.60592404982474 0.907217827251597
7.73061132933006 0.911170173957454
7.85529860883538 0.914820257861439
7.97998588834071 0.918011736134997
8.10467316784603 0.920846752759451
8.22936044735135 0.923779744223132
8.35404772685668 0.926064434091075
8.478735006362 0.928515889642809
8.60342228586732 0.931367582835642
8.72810956537265 0.93413589318658
8.85279684487797 0.93674994528001
8.9774841243833 0.939457803070573
9.10217140388862 0.94218650657161
9.22685868339394 0.944846419228083
9.35154596289927 0.9471519548065
9.47623324240459 0.949392868682447
9.60092052190991 0.951881846513034
9.72560780141524 0.954429192332948
9.85029508092056 0.956690951919369
9.97498236042588 0.958740085258956
10.0996696399312 0.960949730569192
10.2243569194365 0.963665926643945
10.3490441989419 0.966288317021565
10.4737314784472 0.969192124490583
10.5984187579525 0.972813024399904
10.7231060374578 0.976490207727505
10.8477933169631 0.980621827543437
10.9724805964685 0.984355294289318
11.0971678759738 0.987969940485497
11.2218551554791 0.990973807364789
11.3465424349844 0.993552421750414
11.4712297144898 0.995470227114016
11.5959169939951 0.996991963978612
11.7206042735004 0.998221860896574
11.8452915530057 0.998982729328872
11.9699788325111 0.999451757814536
12.0946661120164 0.999735259476981
12.2193533915217 0.999922870871246
12.344040671027 0.999985408002668
12.4687279505324 1


==> plot_error_100m_reg_no_A4.dat <==
error percent
0.143923918578856 0.00216378474719365
0.287847837157712 0.00806520538236244
0.431771755736567 0.0180273704178523
0.575695674315423 0.0314853610998197
0.719619592894279 0.0474156530439949
0.863543511473135 0.0663956724305056
1.00746743005199 0.0880481118997738
1.15139134863085 0.11178095327434
1.2953152672097 0.13790896678236
1.43923918578856 0.164943768695997
1.58316310436741 0.190902931949178
1.72708702294627 0.217808490457876
1.87101094152513 0.244647342693057
2.01493486010398 0.272007337690087
2.15885877868284 0.298902473343548
2.30278269726169 0.325153476543364
2.44670661584055 0.351738011110764
2.5906305344194 0.377974422313249
2.73455445299826 0.403370751383634
2.87847837157712 0.428396026807584
3.02240229015597 0.451732799683145
3.16632620873483 0.474952836580053
3.31025012731368 0.496505216639046
3.45417404589254 0.517469747662675
3.5980979644714 0.537792230803706
3.74202188305025 0.557693630593165
3.88594580162911 0.576504799724837
4.02986972020796 0.595063735759774
4.17379363878682 0.612734644528522
4.31771755736567 0.629404959194522
4.46164147594453 0.64526854486518
4.60556539452339 0.660077337585858
4.74948931310224 0.674398340681446
4.8934132316811 0.688508802101248
5.03733715025995 0.702383706992694
5.18126106883881 0.716371178720699
5.32518498741767 0.729749955702865
5.46910890599652 0.743264229803112
5.61303282457538 0.757082851276279
5.75695674315423 0.771218327548649
5.90088066173309 0.785086978726952
6.04480458031194 0.798843063068697
6.1887284988908 0.813041076472489
6.33265241746966 0.826459460304556
6.47657633604851 0.839331686522206
6.62050025462737 0.850842687845909
6.76442417320622 0.861782516702626
6.90834809178508 0.870896261321827
7.05227201036393 0.879115724961696
7.19619592894279 0.886480514472134
7.34011984752165 0.892996883566284
7.4840437661005 0.898875373919932
7.62796768467936 0.903607350197513
7.77189160325821 0.907440876353668
7.91581552183707 0.910978393421094
8.05973944041592 0.913786310621932
8.20366335899478 0.916529606120301
8.34758727757364 0.918903932543281
8.49151119615249 0.921359557237109
8.63543511473135 0.924371762400592
8.7793590333102 0.927413151558738
8.92328295188906 0.930291944175187
9.06720687046792 0.932741315155874
9.21113078904677 0.935553401498807
9.35505470762563 0.938617720938474
9.49897862620448 0.941821706638317
9.64290254478334 0.944619200983917
9.78682646336219 0.948108772917253
9.93075038194105 0.952077796191489
10.0746743005199 0.956288629707222
10.2185982190988 0.959909529616543
10.3625221376776 0.963943174593248
10.5064460562565 0.968189445816787
10.6503699748353 0.972617074721449
10.7942938934142 0.977005096776211
10.938217811993 0.981455655962394
11.0821417305719 0.985166192426753
11.2260656491508 0.987992870767018
11.3699895677296 0.990479764026557
11.5139134863085 0.992551827647666
11.6578374048873 0.994621806697727
11.8017613234662 0.996176896699082
11.945685242045 0.997490176458939
12.0896091606239 0.998336512304181
12.2335330792027 0.99897647561573
12.3774569977816 0.999351698404261
12.5213809163605 0.999639369208801
12.6653048349393 0.999781120040024
12.8092287535182 0.999843657171446
12.953152672097 0.999885348592393
13.0970765906759 0.999916617158104
13.2410005092547 0.999939547439626
13.3849244278336 0.999956224008005
13.5288483464124 0.999962477721147
13.6727722649913 0.999972900576384
13.8166961835702 0.999977069718479
13.960620102149 0.999985408002668
14.1045440207279 0.99999166171581
14.2484679393067 0.999995830857905
14.3923918578856 1


==> plot_error_100m_reg_shift.dat <==
error percent
0.105365223679449 0.00162596541696632
0.210730447358899 0.00664144335699321
0.316095671038348 0.0150735332436968
0.421460894717798 0.0275434372492
0.526826118397247 0.043313217222726
0.632191342076696 0.0613364184984835
0.737556565756146 0.0825698591872257
0.842921789435595 0.105331290453707
0.948287013115044 0.129799985408003
1.05365223679449 0.156055157749914
1.15901746047394 0.183631948135872
1.26438268415339 0.212938932491167
1.36974790783284 0.242229240278082
1.47511313151229 0.270935868171727
1.58047835519174 0.300169892540363
1.68584357887119 0.328048945728193
1.79120880255064 0.354452122614469
1.89657402623009 0.38072397152476
2.00193924990954 0.406583075367666
2.10730447358899 0.432227468392691
2.21266969726844 0.457098485559134
2.31803492094789 0.481114828596146
2.42340014462734 0.502673462368281
2.52876536830678 0.524006962467298
2.63413059198623 0.544135580500922
2.73949581566568 0.563536683239007
2.84486103934513 0.583269232773626
2.95022626302458 0.602468132120113
3.05559148670403 0.620904078463254
3.16095671038348 0.638028829617585
3.26632193406293 0.654624099725879
3.37168715774238 0.670568983667386
3.47705238142183 0.686165744243978
3.58241760510128 0.70012403197732
3.68778282878073 0.714309537954827
3.79314805246018 0.728005169736198
3.89851327613963 0.740550118299407
4.00387849981908 0.752957485173488
4.10924372349853 0.764726973307068
4.21460894717798 0.77585441355805
4.31997417085742 0.786014612843042
4.42533939453687 0.795983031591674
4.53070461821632 0.805059253932022
4.63606984189577 0.814325172237683
4.74143506557522 0.823401394578031
4.84680028925467 0.832640213460075
4.95216551293412 0.841255745598949
5.05753073661357 0.849004096182108
5.16289596029302 0.856256318855987
5.26826118397247 0.863129149599241
5.37362640765192 0.869099361078974
5.47899163133137 0.87520298510574
5.58435685501082 0.880577009265918
5.68972207869027 0.886107376254651
5.79508730236972 0.89112910790782
5.90045252604917 0.895863168756449
6.00581774972861 0.900493001052708
6.11118297340806 0.905066549930688
6.21654819708751 0.909533785685251
6.32191342076696 0.913190123302377
6.42727864444641 0.916996550034917
6.53264386812586 0.921263666968929
6.63800909180531 0.924942934867578
6.74337431548476 0.928322024535401
6.84873953916421 0.93175322847941
6.95410476284366 0.935155248428755
7.05946998652311 0.938584367801716
7.16483521020256 0.941871736343454
7.27020043388201 0.945015269482922
7.37556565756146 0.948090011777826
7.48093088124091 0.951073032946645
7.58629610492035 0.953993516984043
7.69166132859981 0.956989045579146
7.79702655227925 0.959965813034823
7.9023917759587 0.96323025129504
8.00775699963815 0.966640609528574
8.1131222233176 0.96996966949126
8.21848744699705 0.973148640338534
8.3238526706765 0.976227551775533
8.42921789435595 0.979045891831608
8.5345831180354 0.982056012424043
8.63994834171485 0.984797223351365
8.7453135653943 0.987409190873748
8.85067878907375 0.98970221902588
8.9560440127532 0.991801382070604
9.06140923643265 0.993625381737073
9.1667744601121 0.995007452341494
9.27213968379155 0.996174812128034
9.37750490747099 0.997179575372878
9.48287013115044 0.997992558081361
9.58823535482989 0.99854496940892
9.69360057850934 0.998941037907925
9.79896580218879 0.999297499557029
9.90433102586824 0.999505956661768
10.0096962495477 0.999626861782517
10.1150614732271 0.999733174905934
10.2204266969066 0.999851995455635
10.325791920586 0.999931209155436
10.4311571442655 0.999954139436957
10.5365223679449 1


==> plot_error_100m_reg_shift_no_A4.dat <==
error percent
0.1955439786443 0.00433590777857686
0.391087957288599 0.0179544104311935
0.586631935932899 0.0409826667917409
0.782175914577198 0.0699102592164097
0.977719893221498 0.106423605682541
1.1732638718658 0.147279113640391
1.3688078505101 0.191171841614292
1.5643518291544 0.238983563157291
1.7598958077987 0.286593081308694
1.955439786443 0.334938453039826
2.15098376508729 0.382191509542124
2.34652774373159 0.425442189633428
2.54207172237589 0.467502579656671
2.73761570102019 0.50589620920755
2.93315967966449 0.541329747871132
3.12870365830879 0.574616178355899
3.32424763695309 0.606003564616491
3.51979161559739 0.635508583221288
3.71533559424169 0.663389720980165
3.91087957288599 0.688840248897783
4.10642355153029 0.712204121196961
4.30196753017459 0.73417550003648
4.49751150881889 0.756440803393682
4.69305548746319 0.777911885181827
4.88859946610749 0.796687616605693
5.08414344475179 0.814097953993517
5.27968742339609 0.830124136205872
5.47523140204039 0.844609820414204
5.67077538068469 0.858036542530461
5.86631935932899 0.86990192093222
6.06186333797328 0.880541571558113
6.25740731661758 0.889432267075243
6.45295129526188 0.897976923798505
6.64849527390618 0.906246417143512
6.84403925255048 0.913442356399112
7.03958323119478 0.920242227155707
7.23512720983908 0.927173425888288
7.43067118848338 0.933566805290641
7.62621516712768 0.939589131046559
7.82175914577198 0.946045047580334
8.01730312441628 0.952561416674484
8.21284710306058 0.959142407471103
8.40839108170488 0.964808271577916
8.60393506034918 0.96996966949126
8.79947903899348 0.975041430849567
8.99502301763778 0.979598303159167
9.19056699628208 0.98400925549545
9.38611097492638 0.987500911999833
9.58165495357068 0.990219192645633
9.77719893221498 0.992399653961206
9.97274291085927 0.994311205611665
10.1682868895036 0.995716206497608
10.3638308681479 0.996729308026641
10.5593748467922 0.997431808469612
10.7549188254365 0.997836215252806
10.9504628040808 0.998090532920588
11.1460067827251 0.998278144314854
11.3415507613694 0.99848868599064
11.5370947400137 0.998613760253484
11.732638718658 0.998763849368896
11.9281826973023 0.998893092773834
12.1237266759466 0.999028589891915
12.3192706545909 0.999116141875905
12.5148146332352 0.999182848149422
12.7103586118795 0.999249554422939
12.9059025905238 0.999324598980645
13.1014465691681 0.999393389825209
13.2969905478124 0.999466349811867
13.4925345264567 0.999524717801194
13.688078505101 0.999578916648427
13.8836224837453 0.99961643892728
14.0791664623896 0.999660214919275
14.2747104410339 0.999739428619076
14.4702544196782 0.999770697184787
14.6657983983225 0.999797796608403
14.8613423769668 0.999831149745161
15.0568863556111 0.999868672024014
15.2524303342554 0.999885348592393
15.4479743128997 0.999899940589725
15.643518291544 0.999908278873915
15.8390622701883 0.999918701729152
16.0346062488326 0.999924955442294
16.2301502274769 0.999935378297531
16.4256942061212 0.99994371658172
16.6212381847655 0.99995205486591
16.8167821634098 0.9999603931501
17.0123261420541 0.999966646863242
17.2078701206984 0.999972900576384
17.4034140993427 0.999977069718479
17.598958077987 0.999979154289526
17.7945020566313 0.999983323431621
17.9900460352756 0.999985408002668
18.1855900139199 0.999987492573716
18.3811339925642 0.999989577144763
18.5766779712085 0.99999166171581
18.7722219498528 0.999993746286858
18.9677659284971 0.999995830857905
19.1633099071414 0.999995830857905
19.3588538857857 0.999995830857905
19.55439786443 1


==> plot_error_50m.dat <==
error percent
0.350684503513104 0.00104641469946615
0.701369007026208 0.00524626217122182
1.05205351053931 0.0153556923186067
1.40273801405242 0.0285014986786797
1.75342251756552 0.0418743238210099
2.10410702107862 0.053331677988046
2.45479152459173 0.0636539382437969
2.80547602810483 0.0740542362059486
3.15616053161793 0.0857740808399695
3.50684503513104 0.0996257737261231
3.85752953864414 0.115811503467357
4.20821404215725 0.137076778461593
4.55889854567035 0.161165599560151
4.90958304918345 0.190057286770835
5.26026755269656 0.216966106805243
5.61095205620966 0.247812283844421
5.96163655972276 0.275951971338879
6.31232106323587 0.305794299700264
6.66300556674897 0.331905006828299
7.01369007026208 0.355351790433287
7.36437457377518 0.376223329727045
7.71505907728828 0.395899473245482
8.06574358080139 0.413358636468439
8.41642808431449 0.425156518808861
8.7671125878276 0.432917723427274
9.1177970913407 0.438898249472359
9.4684815948538 0.447184435024741
9.81916609836691 0.458744657077488
10.16985060188 0.470961105297696
10.5205351053931 0.483127893159286
10.8712196089062 0.49376230424064
11.2219041124193 0.504208715392938
11.5725886159324 0.514527428480216
11.9232731194455 0.526910593618644
12.2739576229586 0.537335721760105
12.6246421264717 0.545597077133178
12.9753266299848 0.552457300959509
13.3260111334979 0.559952467942465
13.676695637011 0.566777220084068
14.0273801405242 0.574045368284767
14.3780646440373 0.582824610254864
14.7287491475504 0.593476757178582
15.0794336510635 0.6081797704982
15.4301181545766 0.625092669776351
15.7808026580897 0.641867229484064
16.1314871616028 0.655193941436249
16.4821716651159 0.667697710302751
16.832856168629 0.681201780678573
17.1835406721421 0.69486547363567
17.5342251756552 0.707355053828282
17.8849096791683 0.721490520192257
18.2355941826814 0.735558590355249
18.5862786861945 0.751506659808808
18.9369631897076 0.768362804391395
19.2876476932207 0.784271854991753
19.6383321967338 0.798804604224678
19.9890167002469 0.814997428302857
20.33970120376 0.83246368586276
20.6903857072731 0.847248284057251
21.0410702107862 0.862125108632035
21.3917547142993 0.877097706755582
21.7424392178124 0.893680719365766
22.0931237213255 0.911689693702002
22.4438082248386 0.923601085433553
22.7944927283517 0.934388024759236
23.1451772318649 0.943749002358867
23.495861735378 0.950722735576326
23.8465462388911 0.954230885195892
24.1972307424042 0.956117978823404
24.5479152459173 0.957366582125818
24.8985997494304 0.957962506429243
25.2492842529435 0.958267562917901
25.5999687564566 0.95885639288438
25.9506532599697 0.959849600056755
26.3013377634828 0.960512920561162
26.6520222669959 0.961328769309898
27.002706770509 0.962573825443839
27.3533912740221 0.96327971196992
27.7040757775352 0.964159409751166
28.0547602810483 0.965262579146197
28.4054447845614 0.966053597715623
28.7561292880745 0.966635333345157
29.1068137915876 0.966961672844652
29.4574982951007 0.967969068690917
29.8081827986138 0.968862955146055
30.1588673021269 0.969568841672135
30.50955180564 0.970047709415959
30.8602363091531 0.971370803256301
31.2109208126662 0.972605217884823
31.5616053161793 0.973658726921235
31.9122898196924 0.97575510348864
32.2629743232056 0.979369668162389
32.6136588267187 0.9836404590036
32.9643433302318 0.986577514499051
33.3150278337449 0.989869286841779
33.665712337258 0.992057889789476
34.0163968407711 0.994870794388379
34.3670813442842 0.998031321497615
34.7177658477973 0.999765886880797
35.0684503513104 1


==> plot_error_50m_no_A4.dat <==
error percent
0.356399043740633 0.000812301580263555
0.712798087481266 0.00351524395651171
1.0691971312219 0.00794920454746998
1.42559617496253 0.014561126580707
1.78199521870317 0.0244009719241615
2.1383942624438 0.0354965149069755
2.49479330618443 0.0490218682936346
2.85119234992507 0.0638419381728535
3.2075913936657 0.081024422254935
3.56399043740633 0.101456112658071
3.92038948114697 0.120234822552897
4.2767885248876 0.141180852384584
4.63318756862823 0.163432240214249
4.98958661236887 0.185236684816345
5.3459856561095 0.208073355444017
5.70238469985013 0.230927761914052
6.05878374359076 0.255679903517018
6.4151827873314 0.284638986928684
6.77158183107203 0.313562598655623
7.12798087481266 0.338257985563024
7.4843799185533 0.360555486582835
7.84077896229393 0.379149743717078
8.19717800603456 0.393838568362804
8.5535770497752 0.406842487983967
8.90997609351583 0.419952822659312
9.26637513725646 0.435099232038026
9.6227741809971 0.446538850362698
9.97917322473773 0.457013638862778
10.3355722684784 0.465700654452583
10.691971312219 0.475767518578295
11.0483703559596 0.487388042495078
11.4047693997003 0.497579057517337
11.7611684434409 0.508663958994732
12.1175674871815 0.518961389071174
12.4739665309222 0.53012432825497
12.8303655746628 0.540918361917599
13.1867646184034 0.551215791994041
13.5431636621441 0.56019012823014
13.8995627058847 0.567327031197347
14.2559617496253 0.576038876966461
14.612360793366 0.585786495929624
14.9687598371066 0.598520830746856
15.3251588808472 0.611631165422202
15.6815579245879 0.626401574942802
16.0379569683285 0.641328059876204
16.3943560120691 0.655832431761347
16.7507550558098 0.6704786903854
17.1071540995504 0.683816043843002
17.463553143291 0.699572566199032
17.8199521870317 0.716003050564887
18.1763512307723 0.733643119379955
18.5327502745129 0.749027189046344
18.8891493182536 0.762556089601476
19.2455483619942 0.778649592962418
19.6019474057348 0.795463171523331
19.9583464494755 0.811893655889186
20.3147454932161 0.825734707269922
20.6711445369567 0.839660890694004
21.0275435806974 0.855204582941667
21.383942624438 0.872514765088768
21.7403416681786 0.88714683503893
22.0967407119193 0.901810829505347
22.4531397556599 0.91435361722505
22.8095387994005 0.924920632105422
23.1659378431412 0.935186137665608
23.5223368868818 0.943862511749996
23.8787359306224 0.950903641168437
24.2351349743631 0.955096394303247
24.5915340181037 0.957153752017452
24.9479330618443 0.958547789227249
25.304332105585 0.959885071741482
25.6607311493256 0.960903109093166
26.0171301930662 0.96234325949311
26.3735292368069 0.963960768316691
26.7299282805475 0.964886579288083
27.0863273242881 0.965273220651615
27.4427263680288 0.965872692123512
27.7991254117694 0.966319635351081
28.15552445551 0.966919106822979
28.5119234992507 0.967898125321462
28.8683225429913 0.969246049341113
29.2247215867319 0.970271181029743
29.5811206304726 0.971097671283898
29.9375196742132 0.971814199315396
30.2939187179538 0.971991557739035
30.6503177616945 0.972328538743948
31.0067168054351 0.973123104481847
31.3631158491757 0.974251104056187
31.7195148929164 0.976404235319156
32.075913936657 0.98007555468847
32.4323129803976 0.985233137647873
32.7887120241383 0.988673891066456
33.1451110678789 0.989975701895962
33.5015101116195 0.991071776954046
33.8579091553602 0.991759927637763
34.2143081991008 0.993207172374652
34.5707072428414 0.996286114609013
34.9271062865821 0.999173509745845
35.2835053303227 0.999868754766508
35.6399043740633 1


==> plot_error_50m_reg.dat <==
error percent
0.114885679254558 0.000120603728074065
0.229771358509115 0.000751999716226522
0.344657037763673 0.00208573506198677
0.459542717018231 0.00390897965698881
0.574428396272788 0.00651969565294504
0.689314075527346 0.00992852455527375
0.804199754781903 0.0143731266516503
0.919085434036461 0.0196229359913449
1.03397111329102 0.0255608960147562
1.14885679254558 0.0328184027100367
1.26374247180013 0.0405796073284501
1.37862815105469 0.0484472270010464
1.49351383030925 0.056690846531756
1.60839950956381 0.0665874465707749
1.72328518881836 0.0763989145664473
1.83817086807292 0.0874696273699519
1.95305654732748 0.098746075944877
2.06794222658204 0.111547806963092
2.1828279058366 0.125516556408847
2.29771358509115 0.138410513807353
2.41259926434571 0.152028093574304
2.52748494360027 0.167277370838728
2.64237062285483 0.18190944078889
2.75725630210938 0.19651313339127
2.87214198136394 0.211677278612348
2.9870276606185 0.226426405122111
3.10191333987306 0.24193817285352
3.21679901912761 0.258492808115921
3.33168469838217 0.276888423815689
3.44657037763673 0.296227586329213
3.56145605689129 0.316804710639732
3.67634173614584 0.337850061188656
3.7912274154004 0.359760920844936
3.90611309465496 0.383009063015448
4.02099877390952 0.405969884539666
4.13588445316408 0.429069045634322
4.25077013241863 0.452462621712218
4.36565581167319 0.477682989553589
4.48054149092775 0.50264796126492
4.59542717018231 0.527549083943742
4.71031284943686 0.552212546334888
4.82519852869142 0.576460990014721
4.94008420794598 0.602575244311229
5.05496988720054 0.62641221644822
5.16985556645509 0.649830622705425
5.28474124570965 0.671780501214905
5.39962692496421 0.693003210187468
5.51451260421877 0.713541315644787
5.62939828347332 0.733916251352358
5.74428396272788 0.753712998598868
5.85916964198244 0.771647482397176
5.974055321237 0.789585513363957
6.08894100049155 0.807509355656847
6.20382667974611 0.822716066899597
6.31871235900067 0.836713193693134
6.43359803825523 0.849908660411826
6.54848371750978 0.861557561676392
6.66336939676434 0.872309029317347
6.7782550760189 0.882038912438146
6.89314075527346 0.890949399641736
7.00802643452802 0.899029849422698
7.12291211378257 0.906000035471685
7.23779779303713 0.912147278434989
7.35268347229169 0.918411577957895
7.46756915154625 0.924424028519235
7.5824548308008 0.929851196282567
7.69734051005536 0.934693081247894
7.81222618930992 0.939364702126527
7.92711186856448 0.944472624727311
8.04199754781903 0.949130056932054
8.15688322707359 0.95307450827377
8.27176890632815 0.956146356171186
8.38665458558271 0.959345902133622
8.50154026483727 0.961796995548304
8.61642594409182 0.96463827749499
8.73131162334638 0.967174502953018
8.84619730260094 0.969292162531259
8.9610829818555 0.971236010854336
9.07596866111005 0.973282727063122
9.19085434036461 0.97508823581576
9.30574001961917 0.976978876611745
9.42062569887373 0.978965290956494
9.53551137812828 0.981097139208627
9.65039705738284 0.983321213841051
9.7652827366374 0.985726194065587
9.88016841589196 0.988209211996524
9.99505409514651 0.990532607346186
10.1099397744011 0.992472908500789
10.2248254536556 0.994026568291861
10.3397111329102 0.995569586577514
10.4545968121647 0.996874944575493
10.5694824914193 0.997751095188266
10.6843681706739 0.998378944007946
10.7992538499284 0.998893283436497
10.914139529183 0.999379245517266
11.0290252084375 0.999691396342869
11.1439108876921 0.999819094407889
11.2587965669466 0.999865207598035
11.3736822462012 0.99989713211429
11.4885679254558 1


==> plot_error_50m_reg_no_A4.dat <==
error percent
0.218408897513132 0.00168845219303691
0.436817795026265 0.00636362024014331
0.655226692539397 0.0143447493038682
0.87363559005253 0.0245428586630722
1.09204448756566 0.0381604384300232
1.31045338507879 0.0544916020786407
1.52886228259193 0.0747849529113385
1.74727118010506 0.097561321674973
1.96568007761819 0.122345387794193
2.18408897513132 0.150428320593087
2.40249787264446 0.183796534416402
2.62090677015759 0.219484596420907
2.83931566767072 0.25833673270312
3.05772456518385 0.298636113722221
3.27613346269699 0.342401078339216
3.49454236021012 0.385108986751326
3.71295125772325 0.42528421687388
3.93136015523638 0.46340208928223
4.14976905274952 0.501342603266942
4.36817795026265 0.539503041696965
4.58658684777578 0.577358423638331
4.80499574528891 0.612188070872426
5.02340464280204 0.646475001330188
5.24181354031518 0.679740347267794
5.46022243782831 0.710990901512867
5.67863133534144 0.740052852810244
5.89704023285457 0.766745295567813
6.11544913036771 0.791816682333327
6.33385802788084 0.814830711384637
6.55226692539397 0.832421119841087
6.7706758229071 0.846929038894702
6.98908472042024 0.861433410779845
7.20749361793337 0.873224198783321
7.4259025154465 0.884514836032137
7.64431141295963 0.895500416792296
7.86272031047277 0.905347356472696
8.0811292079859 0.914445843605342
8.29953810549903 0.922863274391217
8.51794700301216 0.930095950907188
8.73635590052529 0.936729155951262
8.95476479803843 0.943692247663303
9.17317369555156 0.95077949027189
9.39158259306469 0.957380770799709
9.60999149057782 0.963673447670397
9.82840038809096 0.969320539879042
10.0468092856041 0.974871858538921
10.2652181831172 0.980132309384034
10.4836270806304 0.984505968110955
10.7020359781435 0.988585211854637
10.9204448756566 0.991791852154018
11.1388537731698 0.994019473954916
11.3572626706829 0.995594416756824
11.575671568196 0.996988453966621
11.7940804657091 0.99766596314492
12.0124893632223 0.998272528953763
12.2308982607354 0.998535019420747
12.4493071582485 0.998744302360641
12.6677160557617 0.99889683060497
12.8861249532748 0.999003245659153
13.1045338507879 0.999091924870972
13.3229427483011 0.999130943724172
13.5413516458142 0.999177056914318
13.7597605433273 0.999208981430573
13.9781694408405 0.99923026444141
14.1965783383536 0.999255094620719
14.4149872358667 0.999279924800028
14.6333961333799 0.999304754979338
14.851805030893 0.999322490821702
15.0702139284061 0.999347321001011
15.2886228259193 0.99937215118032
15.5070317234324 0.999389887022684
15.7254406209455 0.999414717201993
15.9438495184587 0.99943600021283
16.1622584159718 0.99946083039214
16.3806673134849 0.999482113402976
16.5990762109981 0.999503396413813
16.8174851085112 0.999517585087704
17.0358940060243 0.999549509603959
17.2543029035375 0.999567245446322
17.4727118010506 0.999595622794105
17.6911206985637 0.999616905804941
17.9095295960769 0.999652377489669
18.12793849359 0.999670113332033
18.3463473911031 0.99970558501676
18.5647562886163 0.999751698206906
18.7831651861294 0.999783622723161
19.0015740836425 0.999815547239416
19.2199829811556 0.999847471755671
19.4383918786688 0.999882943440399
19.6568007761819 0.999900679282762
19.875209673695 0.999921962293599
20.0936185712082 0.99993615096749
20.3120274687213 0.999953886809854
20.5304363662344 0.999964528315272
20.7488452637476 0.999975169820691
20.9672541612607 0.999978716989163
21.1856630587738 0.999985811326109
21.404071956287 0.999989358494582
21.6224808538001 0.999989358494582
21.8408897513132 1


==> plot_error_50m_reg_shift.dat <==
error percent
0.106600612745613 0.000386641363531561
0.213201225491226 0.00126633914477768
0.319801838236839 0.00260716882748346
0.426402450982452 0.0041750172924463
0.533003063728065 0.00678573328840253
0.639603676473677 0.00970505294148946
0.74620428921929 0.0133125232782931
0.852804901964903 0.0171257293865172
0.959405514710516 0.0218008974336236
1.06600612745613 0.0275898763811787
1.17260674020174 0.033786779703102
1.27920735294735 0.0407214940673607
1.38580796569297 0.048408208147846
1.49240857843858 0.056158771260841
1.59900919118419 0.06532465459447
1.70560980392981 0.0755759714807655
1.81221041667542 0.0859443449266623
1.91881102942103 0.098426830782328
2.02541164216665 0.111569089973928
2.13201225491226 0.126240178777291
2.23861286765787 0.142450738697834
2.34521348040348 0.159725449160208
2.4518140931491 0.178351630810705
2.55841470589471 0.198652075980349
2.66501531864032 0.220240143305606
2.77161593138594 0.243218700672188
2.87821654413155 0.266541333380629
2.98481715687716 0.290154833903836
3.09141776962277 0.313736409910789
3.19801838236839 0.337878438536438
3.304618995114 0.361832467233031
3.41121960785961 0.385995778869517
3.51782022060523 0.409290034230176
3.62442083335084 0.432431761346505
3.73102144609645 0.456229714630296
3.83762205884207 0.480343365908164
3.94422267158768 0.503414149655038
4.05082328433329 0.526836103080716
4.1574238970789 0.550038132061082
4.26402450982452 0.573853821187237
4.37062512257013 0.597382189667098
4.47722573531574 0.621559689977475
4.58382634806136 0.645602397885888
4.69042696080697 0.669262011599241
4.79702757355258 0.691889399287019
4.90362818629819 0.714179805969885
5.01022879904381 0.73530319422521
5.11682941178942 0.755880318535729
5.22343002453503 0.775971480765479
5.33003063728065 0.795016228295763
5.43663125002626 0.81343667417484
5.54323186277187 0.830537573382048
5.64983247551748 0.846893567209975
5.7564330882631 0.862564957522657
5.86303370100871 0.876391820229502
5.96963431375432 0.889065853182697
6.07623492649994 0.901065924126066
6.18283553924555 0.912008938864551
6.28943615199116 0.921575652235603
6.39603676473677 0.930014366032315
6.50263737748239 0.937743646134473
6.609237990228 0.944082436195307
6.71583860297361 0.95050990546796
6.82243921571923 0.9557277902914
6.92903982846484 0.960058882996648
7.03564044121045 0.964347409680223
7.14224105395607 0.968277672348048
7.24884166670168 0.971619105049394
7.35544227944729 0.974637745419719
7.4620428921929 0.977872763066882
7.56864350493852 0.980518950747566
7.67524411768413 0.983030346026284
7.78184473042974 0.985187024457727
7.88844534317536 0.986981891704947
7.99504595592097 0.988659702392565
8.10164656866658 0.9901920791728
8.20824718141219 0.991685437099835
8.31484779415781 0.993260379901743
8.42144840690342 0.994828228366706
8.52804901964903 0.996073284500647
8.63464963239465 0.997194189738042
8.74125024514026 0.998002944149832
8.84785085788587 0.998559849600057
8.95445147063148 0.999006792827625
9.0610520833771 0.999283471968501
9.16765269612271 0.999528226593122
9.27425330886832 0.999673660500505
9.38085392161394 0.999780075554689
9.48745453435955 0.999840377418726
9.59405514710516 0.999858113261089
9.70065575985078 0.999886490608871
9.80725637259639 0.999907773619708
9.913856985342 0.999925509462072
10.0204575980876 0.999939698135963
10.1270582108332 0.999946792472909
10.2336588235788 0.999964528315272
10.3402594363245 0.999971622652218
10.4468600490701 0.999978716989163
10.5534606618157 0.999989358494582
10.6600612745613 1


==> plot_error_50m_reg_shift_no_A4.dat <==
error percent
0.390304755023859 0.00528882819289502
0.780609510047717 0.0245889718532182
1.17091426507158 0.0532288101023358
1.56121902009543 0.0906195129737687
1.95152377511929 0.140631041271305
2.34182853014315 0.197197736906514
2.73213328516701 0.26056790167249
3.12243804019087 0.33102176187858
3.51274279521473 0.403887696646152
3.90304755023859 0.473805934412855
4.29335230526245 0.542280474611142
4.6836570602863 0.608183317666673
5.07396181531016 0.673437028891687
5.46426657033402 0.732564780164234
5.85457132535788 0.784051930546441
6.24487608038174 0.828299310075732
6.6351808354056 0.864767749144246
7.02548559042946 0.895312416863239
7.41579034545332 0.919287728570668
7.80609510047717 0.936807193657663
8.19639985550103 0.95050990546796
8.58670461052489 0.962563183938421
8.97700936554875 0.971824840820815
9.36731412057261 0.980146498057925
9.75761887559647 0.986761967259635
10.1479236306203 0.990802192150116
10.5382283856442 0.993952077753933
10.928533140668 0.995881737403118
11.3188378956919 0.997123246368586
11.7091426507158 0.997868151747867
12.0994474057396 0.998208679921253
12.4897521607635 0.998556302431584
12.8800569157873 0.998864906088715
13.2703616708112 0.999017434333044
13.6606664258351 0.999233811609882
14.0509711808589 0.999340226664065
14.4412759358828 0.999432453044357
14.8315806909066 0.999535320930068
15.2218854459305 0.999577886951741
15.6121902009543 0.999616905804941
16.0024949559782 0.999652377489669
16.3927997110021 0.999687849174397
16.7831044660259 0.999712679353706
17.1734092210498 0.999744603869961
17.5637139760736 0.999755245375379
17.9540187310975 0.999776528386216
18.3443234861214 0.999797811397052
18.7346282411452 0.999812000070943
19.1249329961691 0.999826188744834
19.5152377511929 0.999840377418726
19.9055425062168 0.999847471755671
20.2958472612407 0.999858113261089
20.6861520162645 0.999861660429562
21.0764567712884 0.999875849103453
21.4667615263122 0.999886490608871
21.8570662813361 0.999890037777344
22.2473710363599 0.99989713211429
22.6376757913838 0.999900679282762
23.0279805464077 0.999911320788181
23.4182853014315 0.999914867956654
23.8085900564554 0.999918415125126
24.1988948114792 0.999925509462072
24.5891995665031 0.999929056630545
24.979504321527 0.999932603799017
25.3698090765508 0.99993615096749
25.7601138315747 0.999939698135963
26.1504185865985 0.999943245304436
26.5407233416224 0.999946792472909
26.9310280966463 0.999950339641381
27.3213328516701 0.999953886809854
27.711637606694 0.999957433978327
28.1019423617178 0.9999609811468
28.4922471167417 0.999964528315272
28.8825518717655 0.999968075483745
29.2728566267894 0.999971622652218
29.6631613818133 0.999975169820691
30.0534661368371 0.999978716989163
30.443770891861 0.999982264157636
30.8340756468848 0.999985811326109
31.2243804019087 0.999989358494582
31.6146851569326 0.999992905663054
32.0049899119564 0.999992905663054
32.3952946669803 0.999992905663054
32.7855994220041 0.999992905663054
33.175904177028 0.999992905663054
33.5662089320519 0.999992905663054
33.9565136870757 0.999992905663054
34.3468184420996 0.999992905663054
34.7371231971234 0.999992905663054
35.1274279521473 0.999992905663054
35.5177327071711 0.999992905663054
35.908037462195 0.999992905663054
36.2983422172189 0.999992905663054
36.6886469722427 0.999992905663054
37.0789517272666 0.999992905663054
37.4692564822904 0.999992905663054
37.8595612373143 0.999992905663054
38.2498659923382 0.999992905663054
38.640170747362 0.999992905663054
39.0304755023859 1


==> plot_error_75m.dat <==
error percent
0.284988639581616 0.000381930948236527
0.569977279163231 0.00137900731752657
0.854965918744847 0.00327176245922972
1.13995455832646 0.00742230409139303
1.42494319790808 0.013915130211414
1.70993183748969 0.0243692224494279
1.99492047707131 0.0359961468913187
2.27990911665293 0.047237760465077
2.56489775623454 0.0588376455478005
2.84988639581616 0.0712994102039782
3.13487503539777 0.0814493096513613
3.41986367497939 0.0906325520085174
3.704852314561 0.100866949453298
3.98984095414262 0.113217176752911
4.27482959372424 0.128869585790817
4.55981823330585 0.14473830970206
4.84480687288747 0.158957632704105
5.12979551246908 0.172484072127491
5.4147841520507 0.186084869788586
5.69977279163231 0.204153921552059
5.98476143121393 0.224805232115999
6.26975007079555 0.246463758808916
6.55473871037716 0.267287445287547
6.83972734995878 0.289865310192148
7.12471598954039 0.313068460277491
7.40970462912201 0.337326145370355
7.69469326870362 0.364399303736501
7.97968190828524 0.390698460446487
8.26467054786685 0.414053706927146
8.54965918744847 0.433937775674717
8.83464782703009 0.449475267436162
9.1196364666117 0.464701806567184
9.40462510619332 0.477842935122438
9.68961374577493 0.49049059537289
9.97460238535655 0.503063897385632
10.2595910249382 0.513974278809592
10.5445796645198 0.526020313318574
10.8295683041014 0.54013147888395
11.114556943683 0.554303483007453
11.3995455832646 0.569942372365775
11.6845342228462 0.585510283406283
11.9695228624279 0.600963277170331
12.2545115020095 0.618146789921079
12.5395001415911 0.636881685904044
12.8244887811727 0.657644533824548
13.1094774207543 0.678076149595255
13.3944660603359 0.695915366805807
13.6794546999176 0.71398441856928
13.9644433394992 0.732641576394639
14.2494319790808 0.749672992750072
14.5344206186624 0.765376100586416
14.819409258244 0.780389704763997
15.1043978978256 0.792864989099758
15.3893865374072 0.806502965879709
15.6743751769889 0.819762391631318
15.9593638165705 0.831047944163723
16.2443524561521 0.841505416321633
16.5293410957337 0.84945160799689
16.8143297353153 0.856677876734321
17.0993183748969 0.861734236898586
17.3843070144786 0.865803660453247
17.6692956540602 0.870227975596978
17.9542842936418 0.875524310073851
18.2392729332234 0.881902218917412
18.524261572805 0.890571713450391
18.8092502123866 0.90107988440674
19.0942388519682 0.913318574349788
19.3792274915499 0.922481537187569
19.6642161311315 0.931049634123671
19.9492047707131 0.938836969563821
20.2341934102947 0.94394740844642
20.5191820498763 0.948621837662447
20.8041706894579 0.95184966116303
21.0891593290396 0.956284116066449
21.3741479686212 0.961320196711338
21.6591366082028 0.965379480506312
21.9441252477844 0.968688422084397
22.229113887366 0.971939905024251
22.5141025269476 0.974816216855661
22.7990911665293 0.97748635357342
23.0840798061109 0.979801598702111
23.3690684456925 0.982390617342369
23.6540570852741 0.985344667331384
23.9390457248557 0.989123417774999
24.2240343644373 0.991073631554932
24.5090230040189 0.99273993206361
24.7940116436006 0.994044581143427
25.0790002831822 0.994568468727291
25.3639889227638 0.995099116150947
25.6489775623454 0.995355990063036
25.933966201927 0.995650043093979
26.2189548415086 0.99586297804742
26.5039434810903 0.996038733882007
26.7889321206719 0.996339546752742
27.0739207602535 0.996954692173796
27.3589093998351 0.997282544403698
27.6438980394167 0.998181603096007
27.9288866789983 0.999256417622902
28.21387531858 0.999888462643435
28.4988639581616 1


==> plot_error_75m_no_A4.dat <==
error percent
0.296996334549706 0.0011119936457506
0.593992669099412 0.00401872475622328
0.890989003649118 0.00832474270359792
1.18798533819882 0.0135940378213036
1.48498167274853 0.0196170550757947
1.78197800729824 0.0271677961232319
2.07897434184794 0.0365436939144542
2.37597067639765 0.0477075693306069
2.67296701094735 0.0595102496070843
2.96996334549706 0.072637858482754
3.26695968004677 0.0850556841802849
3.56395601459647 0.0998293140452571
3.86095234914618 0.114048637047302
4.15794868369588 0.126760515775776
4.45494501824559 0.138789650685279
4.75194135279529 0.152059216196576
5.048937687345 0.165967586568198
5.34593402189471 0.179544724790022
5.64293035644441 0.194162878339783
5.93992669099412 0.211910837713146
6.23692302554382 0.231663089584777
6.53391936009353 0.252074425836108
6.83091569464324 0.273161746066618
7.12791202919294 0.293309448566069
7.42490836374265 0.314122995285012
7.72190469829235 0.335528027985737
8.01890103284206 0.356172578709885
8.31589736739177 0.376060027377351
8.61289370194147 0.394477210890102
8.90989003649118 0.411255133253342
9.20688637104088 0.427938417859497
9.50388270559059 0.442218579419668
9.80087904014029 0.457492437429233
10.09787537469 0.473841109965694
10.3948717092397 0.49067987088706
10.6918680437894 0.507312456694776
10.9888643783391 0.525614722931066
11.2858607128888 0.542588680648269
11.5828570474385 0.560059486590168
11.8798533819882 0.577651969648319
12.1768497165379 0.595399929021682
12.4738460510876 0.615202879691751
12.7708423856374 0.636868166224461
13.0678387201871 0.658039984452368
13.3648350547368 0.678559478140368
13.6618313892865 0.696246598955605
13.9588277238362 0.714298751119599
14.2558240583859 0.731384246193365
14.5528203929356 0.747959373362851
14.8498167274853 0.763469825765129
15.146813062035 0.778476670102919
15.4438093965847 0.791445422743481
15.7408057311344 0.802426782485255
16.0378020656841 0.811593125242932
16.3347984002338 0.821016341912697
16.6317947347835 0.829280246058168
16.9287910693332 0.837534010443952
17.2257874038829 0.846210264816724
17.5227837384327 0.854747942473763
17.8197800729824 0.862291923681409
18.1167764075321 0.869825765129366
18.4137727420818 0.87768407888733
18.7107690766315 0.885136802257786
19.0077654111812 0.893137072651378
19.3047617457309 0.901766008145607
19.6017580802806 0.91097628986193
19.8987544148303 0.919902658306998
20.19575074938 0.929048721545299
20.4927470839297 0.936741419228364
20.7897434184794 0.944954624575398
21.0867397530291 0.951477869974482
21.3837360875788 0.956578169097392
21.6807324221285 0.960897706724351
21.9777287566782 0.965146266033495
22.2747250912279 0.969181890389198
22.5717214257776 0.973034999070522
22.8687177603274 0.976472377604651
23.1657140948771 0.979585283828773
23.4627104294268 0.983421492910618
23.7597067639765 0.987626113261116
24.0567030985262 0.991387964105251
24.3536994330759 0.993503793960083
24.6506957676256 0.994639447045105
24.9476921021753 0.995159954709073
25.244688436725 0.995585824615957
25.5416847712747 0.995798759569398
25.8386811058244 0.99595423588461
26.1356774403741 0.996092812600341
26.4326737749238 0.996488263228162
26.7296701094735 0.996890473695773
27.0266664440232 0.997191286566508
27.3236627785729 0.997438020718909
27.6206591131226 0.997789532388082
27.9176554476724 0.998330319571426
28.2146517822221 0.998529734845284
28.5116481167718 0.998705490679871
28.8086444513215 0.999438933297281
29.1056407858712 0.999888462643435
29.4026371204209 0.999949301201562
29.6996334549706 1


==> plot_error_75m_reg.dat <==
error percent
0.126362706341926 0.000743582377097663
0.252725412683851 0.00322782350058304
0.379088119025777 0.00645226708127017
0.505450825367703 0.0106163283930171
0.631813531709629 0.0162168556605208
0.758176238051554 0.0236594392712893
0.88453894439348 0.0328325418687577
1.01090165073541 0.0442701907964781
1.13726435707733 0.0583171378838322
1.26362706341926 0.0740270055599682
1.38998976976118 0.0919372010883342
1.51635247610311 0.113163098034577
1.64271518244503 0.135389451270005
1.76907788878696 0.159880350835685
1.89544059512889 0.185564362124618
2.02180330147081 0.212634140570868
2.14816600781274 0.241502036401737
2.27452871415466 0.272472242407855
2.40089142049659 0.303418788974701
2.52725412683851 0.331350446994406
2.65361683318044 0.362009700370101
2.77997953952237 0.39288864853903
2.90634224586429 0.422915856894192
3.03270495220622 0.452104845115171
3.15906765854814 0.480678687915096
3.28543036489007 0.505734034103392
3.41179307123199 0.530461528061785
3.53815577757392 0.553265847599412
3.66451848391585 0.574789177496493
3.79088119025777 0.59460226792625
3.9172438965997 0.61371233501766
4.04360660294162 0.632663545873963
4.16996930928355 0.651107768745881
4.29633201562547 0.669879843847701
4.4226947219674 0.687810318895442
4.54905742830933 0.706095685532253
4.67542013465125 0.722525476146215
4.80178284099318 0.738576715731837
4.9281455473351 0.753847193821506
5.05450825367703 0.767245196288848
5.18087096001895 0.779274331198351
5.30723366636088 0.790319909418147
5.43359637270281 0.800402210467612
5.55995907904473 0.80978148817873
5.68632178538666 0.818349585114833
5.81268449172858 0.825940885201021
5.93904719807051 0.833386848731685
6.06540990441244 0.841326280567151
6.19177261075436 0.849046017609383
6.31813531709629 0.857151065519747
6.44449802343821 0.865448768864178
6.57086072978014 0.874010105960489
6.69722343612206 0.882608622175654
6.82358614246399 0.890324979297991
6.94994884880592 0.898024436820847
7.07631155514784 0.905696854984537
7.20267426148977 0.913024521318845
7.32903696783169 0.920409646291383
7.45539967417362 0.927183005762763
7.58176238051554 0.9340746624305
7.70812508685747 0.93994220336978
7.8344877931994 0.945069541851858
7.96085049954132 0.949689892349551
8.08721320588325 0.954611055717979
8.21357591222517 0.958643300153786
8.3399386185671 0.962726243388032
8.46630132490902 0.966734828384567
8.59266403125095 0.970310783634428
8.71902673759288 0.973271593463235
8.8453894439348 0.976198604093083
8.97175215027673 0.978544268500837
9.09811485661865 0.980862893549423
9.22447756296058 0.982978723404255
9.3508402693025 0.984901897825022
9.47720297564443 0.98687239112433
9.60356568198636 0.989096378415832
9.72992838832828 0.990870836361178
9.85629109467021 0.992124786642557
9.98265380101213 0.993111723252159
10.1090165073541 0.994230476737701
10.235379213696 0.995454007740017
10.3617419200379 0.996329406993054
10.4881046263798 0.996866814256502
10.6144673327218 0.997414361279638
10.7408300390637 0.997907829584439
10.8671927454056 0.998310040052051
10.9935554517475 0.998654791881432
11.1199181580895 0.998952224832272
11.2462808644314 0.99919219914488
11.3726435707733 0.999405134098322
11.4990062771152 0.999567370253325
11.6253689834572 0.999695807209369
11.7517316897991 0.999783685126662
11.878094396141 0.999841143764893
12.0044571024829 0.999901982323019
12.1308198088249 0.999935781521978
12.2571825151668 0.999956061041353
12.3835452215087 0.999976340560729
12.5099079278506 0.999976340560729
12.6362706341926 1


==> plot_error_75m_reg_no_A4.dat <==
error percent
0.136230246647133 0.00115931252429317
0.272460493294267 0.00377537052371859
0.4086907399414 0.00808476839098913
0.544920986588534 0.014347759958089
0.681151233235667 0.0224426681087658
0.8173814798828 0.0328359217886536
0.953611726529934 0.0453788045223328
1.08984197317707 0.058922143545198
1.2260722198242 0.0737802714075676
1.36230246647133 0.0888175350244199
1.49853271311847 0.106163283930171
1.6347629597656 0.124306693931354
1.77099320641273 0.143257904787657
1.90722345305987 0.163239991212208
2.043453699707 0.184560525915536
2.17968394635413 0.207641998884626
2.31591419300127 0.231629290385818
2.4521444396484 0.256093150592331
2.58837468629553 0.282203031788147
2.72460493294267 0.308975377283558
2.8608351795898 0.337596538962027
2.99706542623693 0.364889392121407
3.13329567288407 0.393081303973096
3.2695259195312 0.421438831899684
3.40575616617833 0.448704645699897
3.54198641282547 0.475466851435621
3.6782166594726 0.500853429773714
3.81444690611974 0.52596623460024
3.95067715276687 0.549426258597671
4.086907399414 0.570138407719737
4.22313764606114 0.590874216281074
4.35936789270827 0.611065857739172
4.4955981393554 0.630213103949436
4.63182838600254 0.647677150051544
4.76805863264967 0.664100180825714
4.9042888792968 0.679688371385598
5.04051912594394 0.694870971557974
5.17674937259107 0.710513240836192
5.3129796192382 0.726104811315972
5.44920986588534 0.740800703023338
5.58544011253247 0.75465161475673
5.7216703591796 0.767755564193129
5.85790060582674 0.780281547327328
5.99413085247387 0.791813834012134
6.130361099121 0.803488077332567
6.26659134576814 0.815297517448836
6.40282159241527 0.825531914893617
6.5390518390624 0.836006286651006
6.67528208570954 0.846135906579014
6.81151233235667 0.85606949115306
6.9477425790038 0.865692123096683
7.08397282565094 0.875571628952394
7.22020307229807 0.885336217531644
7.3564333189452 0.895874807767056
7.49266356559234 0.905946969056833
7.62889381223947 0.914657022628564
7.7651240588866 0.923306237642168
7.90135430553374 0.931401145792845
8.03758455218087 0.939188481232995
8.173814798828 0.946573606205533
8.31004504547514 0.953194869281598
8.44627529212227 0.958933973264834
8.5825055387694 0.96405455190712
8.71873578541654 0.969009514474507
8.85496603206367 0.973738022408869
8.9911962787108 0.978077839555203
9.12742652535794 0.98154901728829
9.26365677200507 0.984320551602927
9.3998870186522 0.986710154969327
9.53611726529934 0.988880063542494
9.67234751194647 0.990684940766904
9.80857775859361 0.992330961756206
9.94480800524074 0.993784327311443
10.0810382518879 0.994990958714278
10.217268498535 0.995808899329086
10.3534987451821 0.996474743548578
10.4897289918293 0.997147347607862
10.6259592384764 0.997901069744647
10.7621894851235 0.998370878610177
10.8984197317707 0.99866493164112
11.0346499784178 0.998952224832272
11.1708802250649 0.999198958984672
11.3071104717121 0.999351055379987
11.4433407183592 0.999540330894158
11.5795709650063 0.999634968651243
11.7158012116535 0.999689047369577
11.8520314583006 0.999803964646038
11.9882617049477 0.999831004005205
12.1244919515949 0.999861423284268
12.260722198242 0.999891842563331
12.3969524448891 0.999918881922498
12.5331826915363 0.999935781521978
12.6694129381834 0.999939161441874
12.8056431848305 0.999952681121457
12.9418734314777 0.999959440961249
13.0781036781248 0.999969580720937
13.2143339247719 0.999972960640833
13.3505641714191 0.999986480320416
13.4867944180662 0.999993240160208
13.6230246647133 1


==> plot_error_75m_reg_shift.dat <==
error percent
0.11924966755452 0.000922718131580281
0.238499335109041 0.00361651428861136
0.357749002663561 0.00885539012725398
0.476998670218081 0.0163757118956281
0.596248337772601 0.0265729302215537
0.715498005327122 0.0383046321802173
0.834747672881642 0.0521724435130887
0.953997340436162 0.0693052574653981
1.07324700799068 0.0889020330218174
1.1924966755452 0.111128386257246
1.31174634309972 0.135098778158958
1.43099601065424 0.161424974228111
1.55024567820876 0.18907271897656
1.66949534576328 0.219721832592568
1.7887450133178 0.251638416169537
1.90799468087232 0.283906511415679
2.02724434842684 0.316485559292245
2.14649401598137 0.349463437716526
2.26574368353589 0.383195038277593
2.38499335109041 0.416085038784581
2.50424301864493 0.448525509945414
2.62349268619945 0.48048603248103
2.74274235375397 0.510908691464012
2.86199202130849 0.542666418805874
2.98124168886301 0.573400030419279
3.10049135641753 0.60293377046964
3.21974102397205 0.629706115965052
3.33899069152657 0.655025095905227
3.45824035908109 0.678410761664949
3.57749002663561 0.700599935781522
3.69673969419013 0.720994372433373
3.81598936174465 0.739005965558616
3.93523902929917 0.756818143410001
4.05448869685369 0.773579166173762
4.17373836440821 0.789403951126358
4.29298803196273 0.803062207425684
4.41223769951725 0.817169993071164
4.53148736707177 0.830240143308604
4.65073703462629 0.84248897301134
4.76998670218081 0.855018336065435
4.88923636973533 0.865800280533351
5.00848603728985 0.876490967164078
5.12773570484437 0.886934919642404
5.24698537239889 0.896760346779781
5.36623503995341 0.905629256586619
5.48548470750793 0.913751204096463
5.60473437506245 0.92122758690619
5.72398404261697 0.928264580129451
5.84323371017149 0.93463572913322
5.96248337772601 0.940550588951042
6.08173304528053 0.945813124228956
6.20098271283505 0.95066330927957
6.32023238038957 0.955030165785071
6.43948204794409 0.959096209419837
6.55873171549862 0.962800601625741
6.67798138305314 0.96576817129434
6.79723105060766 0.968597164247207
6.91648071816218 0.970986767613608
7.0357303857167 0.973153296266879
7.15498005327122 0.975539519713383
7.27422972082574 0.978135298193433
7.39347938838026 0.98049448228077
7.51272905593478 0.982786067970189
7.6319787234893 0.984634884153246
7.75122839104382 0.986334983860882
7.87047805859834 0.987845808054349
7.98972772615286 0.989106518175519
8.10897739370738 0.990367228296689
8.2282270612619 0.991573859699525
8.34747672881642 0.99287174893955
8.46672639637094 0.993892484748111
8.58597606392546 0.994784783600629
8.70522573147998 0.995646663174083
8.8244753990345 0.996437564429723
8.94372506658902 0.996998631132442
9.06297473414354 0.997390701840366
9.18222440169806 0.997789532388082
9.30147406925258 0.998198502695486
9.4207237368071 0.998529734845284
9.53997340436162 0.998830547716019
9.65922307191614 0.999104321227587
9.77847273947066 0.999307116421341
9.89772240702518 0.999462592736552
10.0169720745797 0.999580889932909
10.1362217421342 0.999651868250722
10.2554714096887 0.999716086728745
10.3747210772433 0.999824244165413
10.4939707447978 0.999881702803644
10.6132204123523 0.999918881922498
10.7324700799068 0.99994254136177
10.8517197474613 0.999952681121457
10.9709694150159 0.999966200801041
11.0902190825704 0.999972960640833
11.2094687501249 0.999976340560729
11.3287184176794 0.999986480320416
11.4479680852339 0.999989860240312
11.5672177527885 0.999993240160208
11.686467420343 0.999993240160208
11.8057170878975 0.999993240160208
11.924966755452 1


==> plot_error_75m_reg_shift_no_A4.dat <==
error percent
0.164518311552021 0.00175079850607541
0.329036623104042 0.00668886147398307
0.493554934656063 0.0153313166477954
0.658073246208084 0.0278404001825157
0.822591557760105 0.0435671674581312
0.987109869312126 0.0635729133219543
1.15162818086415 0.0879353759315904
1.31614649241617 0.116333462896929
1.48066480396819 0.148185827995876
1.64518311552021 0.180927112027445
1.80970142707223 0.215990401027496
1.97421973862425 0.251729674006726
2.13873805017627 0.289172426613489
2.30325636172829 0.326861913372653
2.46777467328032 0.364395923816606
2.63229298483234 0.40114579284471
2.79681129638436 0.437763844996874
2.96132960793638 0.474442735707164
3.1258479194884 0.509330268872628
3.29036623104042 0.543268044547344
3.45488454259244 0.576523076403089
3.61940285414446 0.608321362783702
3.78392116569648 0.639251009751069
3.9484394772485 0.668707011643824
4.11295778880053 0.695955925844557
4.27747610035255 0.72030486877461
4.44199441190457 0.744413837392054
4.60651272345659 0.76638669663529
4.77103103500861 0.787862707653829
4.93554934656063 0.807756916161087
5.10006765811265 0.826346475588529
5.26458596966467 0.844912375576699
5.42910428121669 0.863586433001538
5.59362259276871 0.881080898382708
5.75814090432074 0.896767106619573
5.92265921587276 0.911794230476738
6.08717752742478 0.923759146908218
6.2516958389768 0.93435519578186
6.41621415052882 0.943376201984013
6.58073246208084 0.951389992057188
6.74525077363286 0.958420225440657
6.90976908518488 0.964257347100874
7.0742873967369 0.969384685582952
7.23880570828892 0.973957717202102
7.40332401984095 0.977631690128944
7.56784233139297 0.980998090345259
7.73236064294499 0.983576969225829
7.89687895449701 0.986067970189107
8.06139726604903 0.987987764689977
8.22591557760105 0.98955942744157
8.39043388915307 0.991093911074308
8.55495220070509 0.992537136869856
8.71947051225711 0.993936423706758
8.88398882380914 0.994838862318963
9.04850713536116 0.995592584455748
9.21302544691318 0.996326027073158
9.3775437584652 0.996829635137647
9.54206207001722 0.99740422151995
9.70658038156924 0.997897689824751
9.87109869312126 0.998546634444764
10.0356170046733 0.99898602403123
10.2001353162253 0.999182059385193
10.3646536277773 0.999307116421341
10.5291719393293 0.999432173457489
10.6936902508814 0.999607929292076
10.8582085624334 0.999712706808849
11.0227268739854 0.999787065046558
11.1872451855374 0.999854663444476
11.3517634970895 0.999874942963852
11.5162818086415 0.999888462643435
11.6808001201935 0.999891842563331
11.8453184317455 0.999895222483227
12.0098367432975 0.999898602403123
12.1743550548496 0.999901982323019
12.3388733664016 0.999908742162811
12.5033916779536 0.999912122082707
12.6679099895056 0.999915502002602
12.8324283010576 0.999918881922498
12.9969466126097 0.99992564176229
13.1614649241617 0.999929021682186
13.3259832357137 0.999932401602082
13.4905015472657 0.999935781521978
13.6550198588177 0.99994254136177
13.8195381703698 0.999945921281666
13.9840564819218 0.999949301201562
14.1485747934738 0.999952681121457
14.3130931050258 0.999956061041353
14.4776114165778 0.999959440961249
14.6421297281299 0.999962820881145
14.8066480396819 0.999966200801041
14.9711663512339 0.999969580720937
15.1356846627859 0.999976340560729
15.300202974338 0.999979720480625
15.46472128589 0.999986480320416
15.629239597442 0.999989860240312
15.793757908994 0.999993240160208
15.958276220546 0.999993240160208
16.1227945320981 0.999993240160208
16.2873128436501 0.999993240160208
16.4518311552021 1


==> scale_registration_DJI0010.dat <==
frame scale_reg
1 1.000027
2 1.000003
3 0.9999857
4 0.9999897
5 0.9999278
6 0.9999739
7 0.9999647
8 0.9999692
9 0.9999945
10 1.000016
11 1.000023
12 1.000035
13 1.000038
14 0.9999987
15 0.9999808
16 1.000031
17 1.000042
18 1.000027
19 0.9999377
20 0.9999782
21 1.000042
22 0.9999197
23 1.000018
24 1.000082
25 1.000021
26 1.000047
27 1.000086
28 1.000089
29 1.000042
30 1.000071
31 1.000019
32 1.000059
33 1.000012
34 0.9999959
35 1.000006
36 0.9999695
37 0.9999859
38 1.000007
39 0.9999617
40 0.9999449
41 0.9999681
42 0.9999367
43 0.9999443
44 0.9999292
45 0.9999249
46 0.999975
47 0.9999717
48 0.9999589
49 0.9999684
50 0.9999412
51 0.999948
52 0.9999968
53 1.000036
54 1.000016
55 1.000021
56 1.000102
57 1.000118
58 1.000073
59 1.000083
60 1.000151
61 1.000089
62 1.0001
63 1.000102
64 1.000107
65 1.000104
66 1.000116
67 1.000016
68 0.999979
69 1.000063
70 0.9999959
71 1.000018
72 1.000012
73 1.00001
74 1.000015
75 1.000015
76 0.9999834
77 0.9999985
78 0.9999979
79 1.00002
80 1.000018
81 1.000015
82 1.000025
83 1.000041
84 0.9999997
85 1.000012
86 0.9999915
87 1.000003
88 0.9999979
89 1.000029
90 1.000023
91 1.000062
92 1.000074
93 1.00008
94 1.0001
95 1.000119
96 1.000179
97 1.000156
98 1.000141
99 1.000178
100 1.000182
101 1.000217
102 1.000175
103 1.000131
104 1.000178
105 1.000176
106 0.9999681
107 1.000121
108 1.000123
109 1.000131
110 1.000136
111 1.000086
112 1.000092
113 1.000116
114 1.000077
115 1.000071
116 1.000041
117 1.000058
118 1.000051
119 1.000056
120 1.000031
121 1.000068
122 1.000026
123 1.000011
124 1.000008
125 1.00001
126 0.9999831
127 1.000007
128 0.9999853
129 0.9999704
130 1.000058
131 1.000036
132 1.00006
133 1.000032
134 1.000034
135 1.000077
136 1.000026
137 1.00005
138 1.000044
139 1.000052
140 0.9999821
141 0.999963
142 0.9999849
143 0.9999686
144 0.9999358
145 0.9999032
146 0.9999032
147 0.9999101
148 0.9998352
149 0.9998074
150 0.99981
151 0.9997761
152 0.9997877
153 0.999808
154 0.9997817
155 0.9997722
156 0.9997603
157 0.999687
158 0.9997131
159 0.9997035
160 0.9996969
161 0.9997215
162 0.9997695
163 0.9997664
164 0.9997537
165 0.9997842
166 0.9997704
167 0.9998118
168 0.9998133
169 0.9997835
170 0.9997537
171 0.9997636
172 0.9997633
173 0.9997409
174 0.9997789
175 0.999732
176 0.9997839
177 0.9997758
178 0.9998189
179 0.9996901
180 0.999682
181 0.9996699
182 0.9997333
183 0.9996998
184 0.9996605
185 0.9996814
186 0.9996775
187 0.9996539
188 0.9995942
189 0.9995928
190 0.999521
191 0.9995793
192 0.9995579
193 0.9995696
194 0.9995102
195 0.9995877
196 0.9995388
197 0.9995623
198 0.9995062
199 0.9995027
200 0.999496
201 0.9994939
202 0.9995357
203 0.9995073
204 0.9995721
205 0.9994779
206 0.9994847
207 0.9995638
208 0.999536
209 0.9995053
210 0.9994913
211 0.9994624
212 0.9994743
213 0.9994915
214 0.9995059
215 0.9994717
216 0.9994726
217 0.9994291
218 0.9994143
219 0.9993781
220 0.9993777
221 0.9993367
222 0.9993553
223 0.9993289
224 0.9993169
225 0.9992907
226 0.9992751
227 0.9993126
228 0.9992747
229 0.9991902
230 0.9991993
231 0.9992141
232 0.9991766
233 0.9992039
234 0.9992226
235 0.9991812
236 0.9991987
237 0.9992246
238 0.9992239
239 0.9992451
240 0.999248
241 0.999254
242 0.9992241
243 0.9992383
244 0.9991792
245 0.9992219
246 0.9992862
247 0.9993014
248 0.9993187
249 0.9992572
250 0.9993236
251 0.9993068
252 0.9992715
253 0.9993756
254 0.9992404
255 0.9992635
256 0.9992898
257 0.9992251
258 0.999096
259 0.9991863
260 0.9991686
261 0.9991183
262 0.9991249
263 0.9991265
264 0.9991422
265 0.9990387
266 0.9990447
267 0.9990006
268 0.9989601
269 0.9989618
270 0.9989517
271 0.9989751
272 0.9989727
273 0.9989901
274 0.9990292
275 0.9989806
276 0.9989777
277 0.9989623
278 0.9989626
279 0.998939
280 0.9989564
281 0.9990176
282 0.9990196
283 0.9989542
284 0.9989659
285 0.9990082
286 0.9990315
287 0.9990199
288 0.999008
289 0.9990008
290 0.999025
291 0.9989781
292 0.999005
293 0.9990208
294 0.9988166
295 0.9989107
296 0.9989251
297 0.9988761
298 0.9988398
299 0.9988511
300 0.9988275
301 0.9988135
302 0.998853
303 0.9988228
304 0.9988239
305 0.9987669
306 0.9987888
307 0.9987745
308 0.9987453
309 0.9987189
310 0.9987443
311 0.99871
312 0.9986877
313 0.9984891
314 0.9985154
315 0.9987137
316 0.9986819
317 0.9987153
318 0.9986756
319 0.9986557
320 0.9986424
321 0.998696
322 0.998702
323 0.9986895
324 0.9987503
325 0.9987354
326 0.9986406
327 0.9987555
328 0.9987936
329 0.9987667
330 0.9989504
331 0.9987704
332 0.9988018
333 0.9989064
334 0.9987531
335 0.9987989
336 0.9987046
337 0.9986451
338 0.9987037
339 0.9987194
340 0.9986804
341 0.9986666
342 0.9986998
343 0.9986627
344 0.9986258
345 0.9986506
346 0.9985594
347 0.9986069
348 0.9983342
349 0.9986112
350 0.9985341
351 0.9985233
352 0.9985349
353 0.9985487
354 0.9985733
355 0.9985467
356 0.998396
357 0.9985135
358 0.9985078
359 0.9986045
360 0.9984964
361 0.99867
362 0.9986608
363 0.9985813
364 0.9985831
365 0.9985689
366 0.998584
367 0.9986184
368 0.9985986
369 0.998593
370 0.9985971
371 0.9987366
372 0.9986249
373 0.9987665
374 0.9986871
375 0.9986337
376 0.9986661
377 0.9986569
378 0.9987795
379 0.9984516
380 0.9985674
381 0.9986632
382 0.9984378
383 0.9985243
384 0.9985177
385 0.9985623
386 0.998559
387 0.998476
388 0.9984926
389 0.9985654
390 0.9985697
391 0.9984318
392 0.9984207
393 0.9984568
394 0.9985061
395 0.9984701
396 0.9984695
397 0.998608
398 0.9986416
399 0.9985298
400 0.9985771
401 0.9985875
402 0.9984404
403 0.9986627
404 0.9986351
405 0.9986464
406 0.9986143
407 0.9986147
408 0.9986395
409 0.9985986
410 0.9986004
411 0.9983625
412 0.998558
413 0.9985856
414 0.9985421
415 0.9985991
416 0.9986321
417 0.9986089
418 0.9986721
419 0.9986274
420 0.9986072
421 0.9985677
422 0.9986845
423 0.9986826
424 0.998633
425 0.9985976
426 0.9986104
427 0.9986243
428 0.9985969
429 0.9986162
430 0.9986701
431 0.9987431
432 0.9986828
433 0.9986615
434 0.9988157
435 0.9989219
436 0.9987293
437 0.9987577
438 0.9986967
439 0.9987319
440 0.998699
441 0.9989171
442 0.9989031
443 0.9988072
444 0.998816
445 0.9988084
446 0.9988225
447 0.9987659
448 0.9988074
449 0.9987569
450 0.9985978
451 0.9987618
452 0.9988651
453 0.9987456
454 0.9987776
455 0.9988655
456 0.9988866
457 0.9987566
458 0.9986828
459 0.9987956
460 0.998693
461 0.9985369
462 0.9987621
463 0.9985617
464 0.9986706
465 0.998704
466 0.9986627
467 0.9987012
468 0.9987535
469 0.9987909
470 0.9986033
471 0.9986697
472 0.998773
473 0.9988384
474 0.9986489
475 0.9987415
476 0.9989837
477 0.9988121
478 0.9987844
479 0.9988097
480 0.9988106
481 0.9989398
482 0.999005
483 0.998673
484 0.9987659
485 0.9989949
486 0.9989203
487 0.9989406
488 0.9988301
489 0.9991345
490 0.9988604
491 0.9988573
492 0.9987907
493 0.9989861
494 0.9988855
495 0.9985423
496 0.9988416
497 0.9989087
498 0.9989035
499 0.9987947
500 0.9988611
501 0.9987552
502 0.9987921
503 0.9987909
504 0.9988214
505 0.9989122
506 0.9990245
507 0.9988765
508 0.999
509 0.9987642
510 0.9990234
511 0.9988499
512 0.9990081
513 0.9988826
514 0.9987649
515 0.9990228
516 0.9991571
517 0.9990454
518 0.9990157
519 0.9988106
520 0.9992313
521 0.9992504
522 0.999363
523 0.9993464
524 0.9994897
525 0.9992666
526 0.9992551
527 0.9995419
528 0.9993979
529 0.999486
530 0.9991285
531 0.9995785
532 0.9995699
533 0.9996485
534 0.9991817
535 0.9993496
536 0.9992696
537 0.9992798
538 0.9989885
539 0.9989458
540 0.9992017
541 0.9992191
542 0.9994645
543 0.9993041
544 0.9994664
545 0.999359
546 0.9992502
547 0.9993116
548 0.9993273
549 0.9992527
550 0.9993325
551 0.9992602
552 0.9992391
553 0.9993396
554 0.9993221
555 0.999367
556 0.9990047
557 0.9994689
558 0.9995232
559 0.9994234
560 0.9992905
561 0.9995394
562 0.999543
563 0.9998244
564 0.999674
565 0.9998496
566 0.9993834
567 0.9998633
568 0.9995691
569 0.9997558
570 0.9992651
571 0.9993057
572 0.999241
573 0.9992574
574 0.999723
575 0.9996514
576 0.9997456
577 0.9996148
578 0.9993384
579 0.9993063
580 0.9991936
581 0.9993789
582 0.9993568
583 0.9992767
584 0.9996449
585 0.999476
586 0.9994477
587 0.9992319
588 0.9991575
589 0.9993573
590 0.9992756
591 0.9994459
592 0.999486
593 0.9997677
594 0.9990651
595 0.9996392
596 0.9995002
597 0.9996923
598 0.9995754
599 0.999645
600 0.9994917
601 0.9997895
602 0.9997994
603 0.9995798
604 0.9997859
605 0.9993734
606 0.9997188
607 0.9999658
608 0.9996044
609 0.9994154
610 0.9998477
611 0.9993436
612 0.9995077
613 0.99892
614 0.9994985
615 0.9993392
616 0.999643
617 0.998942
618 0.9993038
619 0.9993727
620 0.9990628
621 0.9994114
622 0.9998006
623 0.9989404
624 0.9990553
625 0.9991264
626 0.9993954
627 0.9992247
628 0.9991494
629 0.999484
630 0.9994385
631 0.9996195
632 0.9994659
633 0.9995044
634 0.9993137
635 0.9993526
636 0.9993976
637 0.9993263
638 0.999672
639 0.999463
640 0.9996011
641 0.9998578
642 0.999456
643 0.9998599
644 0.9994522
645 0.9995901
646 0.9988357
647 0.9988306
648 0.9995993
649 0.999758
650 0.9990066
651 0.9995686
652 0.9991876
653 0.9997936
654 0.9989184
655 0.9995186
656 0.9996045
657 0.9997303
658 0.9994478
659 0.9992796
660 0.9990643
661 0.9990121
662 0.9992567
663 0.9994202
664 0.9992357
665 0.9992238
666 0.9991635
667 0.9990178
668 0.9993439
669 0.9990216
670 0.9991133
671 0.9994748
672 0.9993871
673 0.9993318
674 0.99942
675 0.9993833
676 0.9993936
677 0.9991817
678 0.9997374
679 0.9998285
680 0.9996264
681 1.000028
682 0.9998001
683 0.9993403
684 0.9999881
685 0.9999722
686 0.9996553
687 0.9998944
688 0.9996872
689 0.999945
690 0.9996667
691 0.9999842
692 0.9992724
693 1.000076
694 0.9999121
695 0.9995914
696 0.999502
697 0.9998314
698 0.9990866
699 0.999279
700 0.9992556
701 0.9997645
702 0.999587
703 0.9995793
704 0.9994628
705 0.9992032
706 0.999434
707 0.9994519
708 0.9995024
709 0.9995979
710 0.9993321
711 0.9998641
712 0.9991687
713 0.9996444
714 0.9994861
715 0.9995405
716 0.9995059
717 0.9995778
718 0.9994202
719 0.9995208
720 0.9999677
721 0.99968
722 0.9994381
723 0.9996266
724 0.9997927
725 0.9994359
726 1.000078
727 1.000187
728 1.000005
729 0.9991406
730 1.000001
731 0.9995922
732 0.9999523
733 0.9999064
734 0.999678
735 0.9994872
736 0.9999737
737 0.99946
738 0.9993547
739 0.9993194
740 0.9995559
741 0.9994985
742 0.9996951
743 0.9989508
744 0.9991018
745 0.999341
746 0.9997541
747 0.9993666
748 0.9991569
749 0.999644
750 0.9994359
751 0.9995767
752 0.9993047
753 0.9995773
754 0.9996827
755 0.9996634
756 0.99977
757 0.9995639
758 0.9996431
759 0.9996586
760 0.9998268
761 0.9997364
762 0.9996419
763 0.9997707
764 0.999893
765 0.9991375
766 0.9995053
767 0.999379
768 0.9997061
769 0.9990343
770 0.9993497
771 0.9993796
772 0.9999047
773 0.9996164
774 0.9996801
775 0.9997075
776 0.9989945
777 0.999328
778 0.9989136
779 0.9990998
780 0.9992952
781 0.999448
782 0.999055
783 0.9994187
784 0.9989172
785 0.9993471
786 0.998875
787 0.9991142
788 0.999273
789 0.9990321
790 0.9994158
791 0.9992758
792 0.9989903
793 0.9993377
794 0.999126
795 0.9991434
796 0.9992947
797 0.9991935
798 0.9991497
799 0.9994995
800 0.9993945
801 0.9994788
802 0.9993303
803 0.9998506
804 0.9998397
805 0.9991756
806 0.9998093
807 0.9993251
808 0.9996047
809 0.999651
810 0.9998419
811 0.9997496
812 0.9996441
813 0.9994251
814 0.9997894
815 0.9993786
816 0.9997258
817 0.9996501
818 0.9987663
819 0.9984452
820 0.9990602
821 0.9991024
822 0.9989059
823 0.9992209
824 0.9991112
825 0.9995847
826 0.9992874
827 0.9991382
828 0.99879
829 0.999301
830 0.9989595
831 0.9993207
832 0.9989421
833 0.9992125
834 0.999218
835 0.9991179
836 0.9995695
837 0.999106
838 0.9992822
839 0.9993235
840 0.9992496
841 0.9989365
842 0.9991743
843 0.9992349
844 0.9986733
845 0.9990638
846 0.9991537
847 0.9993697
848 0.9997352
849 0.9995843
850 0.9995275
851 0.9992405
852 0.9994711
853 0.9993034
854 0.9992087
855 0.9992413
856 0.99867
857 0.9985812
858 0.9990196
859 0.9988518
860 0.9984822
861 0.9986588
862 0.9989315
863 0.9988318
864 0.998879
865 0.9986854
866 0.998926
867 0.9987802
868 0.9986458
869 0.9987538
870 0.9986813
871 0.9990245
872 0.9989948
873 0.9991506
874 0.9987974
875 0.9987434
876 0.9990479
877 0.9987783
878 0.998934
879 0.9990844
880 0.9991332
881 0.9990521
882 0.9989253
883 0.9991298
884 0.9993076
885 0.9993654
886 0.9993841
887 0.9994502
888 0.9993809
889 0.9992703
890 0.9993606
891 0.9992122
892 0.9993862
893 0.9994583
894 0.9994708
895 0.9993728
896 0.9989864
897 0.9987443
898 0.9987177
899 0.9995599
900 0.9987518
901 0.9989986
902 0.9993582
903 0.9994443
904 0.999208
905 0.9994094
906 0.9992384
907 0.9995313
908 0.998807
909 0.9989871
910 0.9990847
911 0.9992079
912 0.9991223
913 0.9993112
914 0.9988547
915 0.9992405
916 0.9992459
917 0.9988102
918 0.9988415
919 0.9989241
920 0.9991506
921 0.9993403
922 0.9993147
923 0.9993901
924 0.9991189
925 0.9990694
926 0.9995757
927 0.9997318
928 0.9996312
929 0.9994624
930 0.9994371
931 0.9993211
932 0.9998535
933 0.9993913
934 0.9994749
935 0.9997716
936 0.9996865
937 0.9994326
938 0.999826
939 0.9998461
940 0.9992153
941 0.9995927
942 0.9994174
943 0.999843
944 0.9994952
945 0.9995403
946 0.9997177
947 0.9997444
948 0.9994345
949 0.9991943
950 0.9992653
951 0.9995962
952 0.9994475
953 0.9994404
954 0.9997074
955 0.999536
956 0.9994255
957 0.9993196
958 0.9997287
959 0.9994995
960 0.9996166
961 0.9996969
962 0.9996606
963 0.9999047
964 0.9996993
965 0.999513
966 0.9994376
967 0.9998299
968 0.9997793
969 0.9998963
970 0.9997493
971 1.000156
972 1.000031
973 1.000005
974 1.000239
975 0.9998078
976 1.000293
977 1.00013
978 1.000252
979 0.9998733
980 1.000235
981 0.9999882
982 1.000118
983 1.000176
984 1.000235
985 0.9998288
986 1.00038
987 1.000635
988 0.9999279
989 0.9998946
990 1.000298
991 1.00026
992 1.000017
993 1.000431
994 1.000047
995 1.000041
996 0.9996581
997 0.9999335
998 0.9998356
999 0.9999142
1000 1.000002
1001 1.000196
1002 1.000215
1003 1.000261
1004 0.9998915
1005 1.00008
1006 1.000254
1007 1.000174
1008 1.00031
1009 1.000447
1010 1.000506
1011 1.000463
1012 1.000512
1013 1.000549
1014 1.000415
1015 1.000286
1016 1.000434
1017 1.000574
1018 1.000598
1019 1.000587
1020 1.000619
1021 1.000739
1022 1.000641
1023 1.000661
1024 1.000602
1025 1.000739
1026 1.00041
1027 1.000621
1028 1.00054
1029 1.000588
1030 1.000686
1031 1.000602
1032 1.000265
1033 1.000578
1034 1.000319
1035 1.000349
1036 1.000296
1037 1.000641
1038 1.000632
1039 1.000481
1040 1.000676
1041 1.001674
1042 1.00026
1043 1.000115
1044 1.000608
1045 1.000596
1046 1.000625
1047 1.000438
1048 1.00011
1049 1.000176
1050 1.000207
1051 1.000266
1052 1.00063
1053 1.000398
1054 1.00077
1055 1.000475
1056 1.000376
1057 1.0006
1058 1.000396
1059 1.000524
1060 1.000408
1061 1.00073
1062 1.000747
1063 1.000805
1064 1.000758
1065 1.000608
1066 1.000561
1067 1.000576
1068 1.000666
1069 1.000453
1070 1.000768
1071 1.000684
1072 1.000743
1073 1.000661
1074 1.000698
1075 1.000489
1076 1.000745
1077 1.000494
1078 1.00065
1079 1.00052
1080 1.000712
1081 1.000652
1082 1.000349
1083 1.00021
1084 1.000589
1085 1.000414
1086 1.000402
1087 1.000091
1088 1.000172
1089 1.000511
1090 1.000569
1091 1.000162
1092 1.00061
1093 1.000217
1094 1.00016
1095 1.000036
1096 1.000401
1097 1.00007
1098 1.00015
1099 1.000166
1100 1.00039
1101 1.000312
1102 1.000337
1103 1.000232
1104 1.000423
1105 1.000139
1106 1.000481
1107 1.000556
1108 1.000163
1109 1.000526
1110 1.000434
1111 1.000486
1112 1.000461
1113 1.000513
1114 1.000622
1115 1.000481
1116 1.000488
1117 1.00041
1118 1.000315
1119 1.00078
1120 1.000645
1121 1.000527
1122 1.000389
1123 1.000468
1124 1.000099
1125 1.000401
1126 1.00044
1127 1.000397
1128 1.000228
1129 1.000834
1130 1.000343
1131 1.000079
1132 1.000012
1133 1.000306
1134 0.9999525
1135 1.000278
1136 1.000201
1137 1.000219
1138 0.9998344
1139 1.000243
1140 0.9999371
1141 1.000121
1142 0.9997819
1143 0.9999991
1144 0.9997698
1145 1.000179
1146 0.9997898
1147 1.000008
1148 1.000048
1149 1.000118
1150 1.000059
1151 0.999959
1152 0.9998468
1153 1.000159
1154 1.000138
1155 1.000103
1156 1.000052
1157 1.000092
1158 1.000085
1159 1.000203
1160 1.000128
1161 1.00016
1162 1.000084
1163 0.9999544
1164 1.000006
1165 0.9998729
1166 0.999929
1167 1.000279
1168 0.9999185
1169 0.9999391
1170 0.9998278
1171 0.9999062
1172 0.9997187
1173 0.9998744
1174 0.9997883
1175 0.9997978
1176 0.9998303
1177 0.9997677
1178 0.9994339
1179 0.9995431
1180 0.999611
1181 0.9997094
1182 0.9993204
1183 0.9996166
1184 0.9997103
1185 0.9994317
1186 0.999672
1187 0.9996916
1188 0.9996564
1189 0.9995229
1190 0.9996179
1191 0.9997806
1192 0.9995869
1193 0.9995741
1194 0.9996101
1195 0.9995927
1196 0.9996364
1197 0.9995646
1198 0.9996662
1199 0.9996387
1200 0.9997088
1201 0.9996668
1202 0.9995208
1203 0.9995736
1204 0.9995732
1205 0.9995821
1206 0.9995295
1207 0.9995454
1208 0.9994903
1209 0.9994627
1210 0.9990879
1211 0.9991585
1212 0.9993204
1213 0.999222
1214 0.9990782
1215 0.9992877
1216 0.9992397
1217 0.9991433
1218 0.9991992
1219 0.999209
1220 0.9990852
1221 0.9989735
1222 0.9992454
1223 0.9989207
1224 0.9991802
1225 0.9991481
1226 0.9990379
1227 0.9991043
1228 0.9990837
1229 0.9990876
1230 0.9991243
1231 0.9991617
1232 0.9990665
1233 0.9990227
1234 0.9988616
1235 0.9988847
1236 0.9990493
1237 0.999041
1238 0.9988531
1239 0.9990213
1240 0.9991254
1241 0.999135
1242 0.9990652
1243 0.9990889
1244 0.9990683
1245 0.9990718
1246 0.9991002
1247 0.9990808
1248 0.9990755
1249 0.9989697
1250 0.9991034
1251 0.9989943
1252 0.9989638
1253 0.9989433
1254 0.9989336
1255 0.9989135
1256 0.9989482
1257 0.9989582
1258 0.998825
1259 0.9988607
1260 0.9986768
1261 0.9988469
1262 0.9987096
1263 0.9988489
1264 0.9987441
1265 0.9986381
1266 0.9987363
1267 0.9984225
1268 0.9986838
1269 0.9984982
1270 0.9984206
1271 0.9984588
1272 0.9985697
1273 0.9983652
1274 0.9985106
1275 0.9985952
1276 0.9981586
1277 0.9985009
1278 0.9982475
1279 0.9984834
1280 0.9984312
1281 0.9984605
1282 0.9984423
1283 0.9984435
1284 0.998462
1285 0.9984387
1286 0.9984006
1287 0.998376
1288 0.9984173
1289 0.9984032
1290 0.9984513
1291 0.9984706
1292 0.9984422
1293 0.9984597
1294 0.9984706
1295 0.9984663
1296 0.9984391
1297 0.9983784
1298 0.998306
1299 0.9984118
1300 0.9984659
1301 0.9984037
1302 0.9983598
1303 0.998305
1304 0.9982663
1305 0.998095
1306 0.9983522
1307 0.9983391
1308 0.9982564
1309 0.9982443
1310 0.9981775
1311 0.9981769
1312 0.9979885
1313 0.9981044
1314 0.9979809
1315 0.9982578
1316 0.9980279
1317 0.9981972
1318 0.9981502
1319 0.9981115
1320 0.9981828
1321 0.9981276
1322 0.998166
1323 0.9981765
1324 0.998166
1325 0.9982016
1326 0.9981325
1327 0.9981219
1328 0.9982798
1329 0.998139
1330 0.9981449
1331 0.998102
1332 0.9980806
1333 0.9977866
1334 0.9981381
1335 0.998065
1336 0.9982803
1337 0.9980217
1338 0.998026
1339 0.9979309
1340 0.9981269
1341 0.9981679
1342 0.9981977
1343 0.9981457
1344 0.9981623
1345 0.9981726
1346 0.9981708
1347 0.9982314
1348 0.9983556
1349 0.9981094
1350 0.9980915
1351 0.9979941
1352 0.9981197
1353 0.9981315
1354 0.9980343
1355 0.9981359
1356 0.9980882
1357 0.997792
1358 0.9978938
1359 0.9978482
1360 0.9979972
1361 0.998008
1362 0.9977564
1363 0.9980319
1364 0.9979756
1365 0.9979492
1366 0.997949
1367 0.9979704
1368 0.9979749
1369 0.998046
1370 0.9979943
1371 0.9980267
1372 0.9982021
1373 0.9979652
1374 0.997846
1375 0.9978272
1376 0.9978802
1377 0.9978409
1378 0.9980801
1379 0.9977694
1380 0.9983127
1381 0.998076
1382 0.9980315
1383 0.9982462
1384 0.9981027
1385 0.9981602
1386 0.9981094
1387 0.9981523
1388 0.9981329
1389 0.9980099
1390 0.9981545
1391 0.9981787
1392 0.9981865
1393 0.9982163
1394 0.9989515
1395 0.9981722
1396 0.9982954
1397 0.9982238
1398 0.9982411
1399 0.9981201
1400 0.9981367
1401 0.9982417
1402 0.9981432
1403 0.9981154
1404 0.998179
1405 0.998219
1406 0.9980298
1407 0.9981598
1408 0.9982531
1409 0.9982128
1410 0.9980482
1411 0.9981308
1412 0.9981527
1413 0.9981401
1414 0.9982253
1415 0.9981476
1416 0.9980696
1417 0.9982557
1418 0.9981903
1419 0.9981157
1420 0.9980912
1421 0.998138
1422 0.998112
1423 0.998179
1424 0.9980969
1425 0.9981483
1426 0.9984149
1427 0.9980175
1428 0.9980986
1429 0.9981994
1430 0.9981577
1431 0.998221
1432 0.9982357
1433 0.9982215
1434 0.9982735
1435 0.9980761
1436 0.9981892
1437 0.9982094
1438 0.9982882
1439 0.9983302
1440 0.9983636
1441 0.9983538
1442 0.9984199
1443 0.9984156
1444 0.9984003
1445 0.9985651
1446 0.9984656
1447 0.998452
1448 0.9983642
1449 0.9984132
1450 0.9984558
1451 0.9983858
1452 0.9986171
1453 0.998504
1454 0.9985009
1455 0.9985504
1456 0.9985281
1457 0.9985197
1458 0.9984424
1459 0.9984911
1460 0.9984576
1461 0.9985165
1462 0.9984394
1463 0.9985231
1464 0.9984541
1465 0.9984431
1466 0.9984931
1467 0.9984919
1468 0.9985071
1469 0.9983922
1470 0.998469
1471 0.9984511
1472 0.9984791
1473 0.9986407
1474 0.9982166
1475 0.9985013
1476 0.9985094
1477 0.9984885
1478 0.9985271
1479 0.9984798
1480 0.9984757
1481 0.9985278
1482 0.9986368
1483 0.9986339
1484 0.9987735
1485 0.9986178
1486 0.9985765
1487 0.9985874
1488 0.9985706
1489 0.9988192
1490 0.9986865
1491 0.9986156
1492 0.9986787
1493 0.9986141
1494 0.9986869
1495 0.9987897
1496 0.9986904
1497 0.9987641
1498 0.9987775
1499 0.9987063
1500 0.9986814
1501 0.998685
1502 0.9987423
1503 0.9986627
1504 0.998615
1505 0.9986363
1506 0.9985538
1507 0.9986686
1508 0.9986851
1509 0.9986576
1510 0.9986491
1511 0.9987015
1512 0.9987231
1513 0.9986524
1514 0.9985473
1515 0.9986302
1516 0.998615
1517 0.9985806
1518 0.9986135
1519 0.9986353
1520 0.9985942
1521 0.9986283
1522 0.9985738
1523 0.9986051
1524 0.9985893
1525 0.9986039
1526 0.9985957
1527 0.9985109
1528 0.9986453
1529 0.9986615
1530 0.99867
1531 0.9987949
1532 0.9986708
1533 0.9986253
1534 0.9986781
1535 0.9987108
1536 0.9987589
1537 0.9987567
1538 0.9987788
1539 0.9987485
1540 0.9987842
1541 0.9988238
1542 0.9987315
1543 0.9988556
1544 0.9988866
1545 0.9988555
1546 0.9988832
1547 0.99887
1548 0.9989051
1549 0.9988944
1550 0.9988534
1551 0.9988543
1552 0.9988313
1553 0.9987979
1554 0.9988097
1555 0.998888
1556 0.9987979
1557 0.9987747
1558 0.9987663
1559 0.9987997
1560 0.9987426
1561 0.9987697
1562 0.9986317
1563 0.9987053
1564 0.9987224
1565 0.9987501
1566 0.9986565
1567 0.9987139
1568 0.9987141
1569 0.9987106
1570 0.9987386
1571 0.9987358
1572 0.9989146
1573 0.9987386
1574 0.9987506
1575 0.9987554
1576 0.9987659
1577 0.9987183
1578 0.9987654
1579 0.9988083
1580 0.9988989
1581 0.9989145
1582 0.9988884
1583 0.9988845
1584 0.9989116
1585 0.9989681
1586 0.9989095
1587 0.9988993
1588 0.9989191
1589 0.9989437
1590 0.9989793
1591 0.9989999
1592 0.9989057
1593 0.9989493
1594 0.9989439
1595 0.9988832
1596 0.9989191
1597 0.9989368
1598 0.9989855
1599 0.9989256
1600 0.9989176
1601 0.998851
1602 0.9988606
1603 0.9988616
1604 0.9988629
1605 0.9988207
1606 0.9988101
1607 0.9988186
1608 0.9988213
1609 0.9987754
1610 0.9987897
1611 0.9988623
1612 0.9987508
1613 0.9987301
1614 0.9986749
1615 0.9987446
1616 0.9986994
1617 0.9987291
1618 0.9987528
1619 0.9987158
1620 0.9987316
1621 0.9987464
1622 0.9986514
1623 0.9986947
1624 0.9986935
1625 0.998677
1626 0.998658
1627 0.9987147
1628 0.9987019
1629 0.998718
1630 0.9986835
1631 0.9987203
1632 0.9987699
1633 0.9987655
1634 0.9988125
1635 0.9988008
1636 0.9986323
1637 0.9987995
1638 0.9988739
1639 0.998769
1640 0.9987758
1641 0.9987821
1642 0.9988598
1643 0.9988371
1644 0.9988452
1645 0.9988733
1646 0.9989206
1647 0.9989138
1648 0.9988261
1649 0.9987984
1650 0.998811
1651 0.9988372
1652 0.9987966
1653 0.9987926
1654 0.9988465
1655 0.998893
1656 0.9988331
1657 0.9987602
1658 0.9987646
1659 0.9987581
1660 0.9987382
1661 0.9988161
1662 0.9987184
1663 0.9987327
1664 0.998643
1665 0.9988021
1666 0.9987517
1667 0.9987342
1668 0.9987022
1669 0.9987079
1670 0.9987365
1671 0.9988362
1672 0.9987624
1673 0.9987798
1674 0.9987901
1675 0.9987634
1676 0.9987564
1677 0.9988099
1678 0.9988363
1679 0.9988283
1680 0.9989439
1681 0.9988493
1682 0.9989038
1683 0.9988685
1684 0.9989433
1685 0.9989076
1686 0.9989794
1687 0.9989386
1688 0.9988014
1689 0.998975
1690 0.9989775
1691 0.9989607
1692 0.998948
1693 0.9989302
1694 0.9989511
1695 0.9989487
1696 0.998951
1697 0.9989539
1698 0.9989484
1699 0.9988922
1700 0.9988585
1701 0.9988474
1702 0.9988407
1703 0.9988241
1704 0.9988337
1705 0.99883
1706 0.998827
1707 0.9988336
1708 0.9988942
1709 0.9988353
1710 0.9988418
1711 0.9988323
1712 0.9988324
1713 0.9988282
1714 0.9988477
1715 0.9988366
1716 0.9988599
1717 0.9988133
1718 0.9988053
1719 0.9989226
1720 0.999021
1721 0.9988188
1722 0.9987729
1723 0.998759
1724 0.9987419
1725 0.9989091
1726 0.9988803
1727 0.9989471
1728 0.9989224
1729 0.9988256
1730 0.9990643
1731 0.998966
1732 0.9989872
1733 0.9989563
1734 0.9991123
1735 0.9990159
1736 0.9990358
1737 0.9989876
1738 0.9990118
1739 0.999121
1740 0.9991416
1741 0.9989788
1742 0.9990166
1743 0.9989908
1744 0.9991016
1745 0.9990165
1746 0.9991393
1747 0.9990191
1748 0.9990398
1749 0.9990336
1750 0.9989977
1751 0.9990701
1752 0.9990212
1753 0.9989938
1754 0.9989545
1755 0.9989951
1756 0.9990227
1757 0.9990585
1758 0.9989551
1759 0.9989916
1760 0.9989558
1761 0.998947
1762 0.9989669
1763 0.9990228
1764 0.9990819
1765 0.9988931
1766 0.9989421
1767 0.9989448
1768 0.9989869
1769 0.9989389
1770 0.9990122
1771 0.9989678
1772 0.9989802
1773 0.9990517
1774 0.9990495
1775 0.9990811
1776 0.9990352
1777 0.9990413
1778 0.9991485
1779 0.9992722
1780 0.9993955
1781 0.9997209
1782 0.9995557
1783 0.9991091
1784 0.9989694
1785 0.9992747
1786 0.9994946
1787 0.9997671
1788 1.000111
1789 1.000353
1790 1.000729
1791 1.001009
1792 1.001148
1793 1.001547
1794 1.001685
1795 1.002148
1796 1.002317
1797 1.002603
1798 1.002878
1799 1.003248
1800 1.003782
1801 1.003801
1802 1.00413
1803 1.004089
1804 1.003834
1805 1.003826
1806 1.003884
1807 1.003889
1808 1.003833
1809 1.003741
1810 1.003843
1811 1.003756
1812 1.003813
1813 1.003615
1814 1.003591
1815 1.003876
1816 1.003572
1817 1.00359
1818 1.003303
1819 1.003662
1820 1.003402
1821 1.003867
1822 1.003345
1823 1.003599
1824 1.003526
1825 1.003666
1826 1.003609
1827 1.003324
1828 1.003315
1829 1.003471
1830 1.003274
1831 1.003513
1832 1.003475
1833 1.003388
1834 1.003456
1835 1.003444
1836 1.003734
1837 1.003596
1838 1.00325
1839 1.003502
1840 1.003453
1841 1.003516
1842 1.003106
1843 1.003228
1844 1.003091
1845 1.003389
1846 1.003288
1847 1.003445
1848 1.003353
1849 1.003248
1850 1.003386
1851 1.003191
1852 1.003278
1853 1.003164
1854 1.003042
1855 1.003253
1856 1.002951
1857 1.003032
1858 1.003012
1859 1.003001
1860 1.00276
1861 1.002844
1862 1.002816
1863 1.002727
1864 1.002724
1865 1.002792
1866 1.002538
1867 1.002762
1868 1.002592
1869 1.002749
1870 1.002549
1871 1.002628
1872 1.002637
1873 1.002411
1874 1.002795
1875 1.00246
1876 1.002457
1877 1.002653
1878 1.002274
1879 1.002796
1880 1.002276
1881 1.002308
1882 1.002621
1883 1.002051
1884 1.001924
1885 1.002008
1886 1.002332
1887 1.002323
1888 1.002325
1889 1.002258
1890 1.002262
1891 1.00211
1892 1.002252
1893 1.002243
1894 1.002313
1895 1.002134
1896 1.002179
1897 1.002169
1898 1.001959
1899 1.002141
1900 1.002065
1901 1.001878
1902 1.002011
1903 1.002072
1904 1.002097
1905 1.00218
1906 1.001788
1907 1.00186
1908 1.001823
1909 1.001849
1910 1.001852
1911 1.001762
1912 1.001553
1913 1.001621
1914 1.001655
1915 1.001749
1916 1.001579
1917 1.001601
1918 1.001798
1919 1.001485
1920 1.001533
1921 1.001065
1922 1.001124
1923 1.001231
1924 1.001094
1925 1.001417
1926 1.001037
1927 1.001411
1928 1.001286
1929 1.00109
1930 1.000973
1931 1.001078
1932 1.000982
1933 1.000748
1934 1.000959
1935 1.000927
1936 1.001393
1937 1.00096
1938 1.000908
1939 1.000912
1940 1.001061
1941 1.000924
1942 1.000775
1943 1.000852
1944 1.000889
1945 1.000874
1946 1.000876
1947 1.000884
1948 1.000799
1949 1.000613
1950 1.000691
1951 1.000443
1952 1.001017
1953 1.000928
1954 1.000614
1955 1.000444
1956 1.000714
1957 1.000805
1958 1.000616
1959 1.000572
1960 1.000632
1961 1.000826
1962 1.000688
1963 1.000443
1964 1.00045
1965 1.000419
1966 1.000521
1967 1.000217
1968 1.000211
1969 1.000395
1970 1.000307
1971 1.000223
1972 1.000333
1973 1.000342
1974 1.000098
1975 1.000385
1976 1.000693
1977 0.9999742
1978 1.000021
1979 1.000146
1980 1.000038
1981 1.000175
1982 0.9999496
1983 1.000127
1984 1.000014
1985 1.000057
1986 1.000058
1987 1.000245
1988 1.000305
1989 1.000669
1990 1.00011
1991 1.000326
1992 1.000319
1993 0.9999873
1994 1.000214
1995 1.000047
1996 0.9998348
1997 1.000645
1998 1.000444
1999 1.000063
2000 1.000295
2001 1.000196
2002 1.000045
2003 1.000256
2004 0.999786
2005 0.9999471
2006 1.000176
2007 1.00016
2008 0.9998817
2009 0.9999294
2010 0.9999176
2011 0.9998568
2012 0.9999774
2013 0.9996876
2014 0.9999671
2015 0.9999362
2016 0.9998641
2017 0.9997144
2018 0.9998922
2019 0.9997198
2020 0.9999601
2021 0.9997113
2022 0.9995248
2023 0.9996939
2024 0.9996161
2025 0.9996229
2026 0.9996411
2027 0.9996215
2028 0.9996497
2029 0.9996473
2030 0.999514
2031 0.9992539
2032 0.9993971
2033 0.9996108
2034 0.9991764
2035 0.9994965
2036 0.9992755
2037 1.000542
2038 0.9993215
2039 0.9994537
2040 0.9992867
2041 0.999921
2042 0.9991345
2043 0.9992962
2044 0.9996335
2045 0.9994856
2046 0.9992
2047 0.999573
2048 0.9993125
2049 0.9996181
2050 0.9992098
2051 0.9994888
2052 0.9998216
2053 0.9997855
2054 0.9993077
2055 0.9997128
2056 0.9995289
2057 0.9991785
2058 0.9999349
2059 0.9993834
2060 0.9999353
2061 0.9994895
2062 0.99951
2063 0.9997155
2064 0.9992847
2065 0.9994945
2066 0.9994752
2067 0.9992344
2068 0.9991356
2069 0.9991245
2070 0.9994004
2071 0.999576
2072 0.9991434
2073 0.9991426
2074 0.9991884
2075 0.9991736
2076 0.9995615
2077 0.9992216
2078 0.9997534
2079 0.9989323
2080 0.9992782
2081 0.999191
2082 0.9991792
2083 0.9991727
2084 0.9991915
2085 0.9991326
2086 0.9990652
2087 0.9990087
2088 0.9988288
2089 0.9990648
2090 0.9990122
2091 0.9991568
2092 0.9990619
2093 0.9995163
2094 0.9990217
2095 0.9996142
2096 0.9990565
2097 0.9992322
2098 0.9989873
2099 0.9989074
2100 0.9994432
2101 0.9992577
2102 0.9994611
2103 0.999563
2104 0.9994952
2105 0.9995551
2106 0.9988679
2107 0.9994261
2108 0.9993021
2109 0.999465
2110 0.9993337
2111 0.9989224
2112 1.000172
2113 0.9991404
2114 0.9990064
2115 0.9989026
2116 0.9993787
2117 0.998907
2118 0.9989654
2119 0.998904
2120 0.9988856
2121 0.9989895
2122 0.9991302
2123 0.9988788
2124 0.9988156
2125 0.9987936
2126 0.9990442
2127 0.998919
2128 0.9992957
2129 0.9988375
2130 0.9988138
2131 0.998877
2132 0.9988859
2133 0.998763
2134 0.9992047
2135 0.9991165
2136 0.9988564
2137 0.9988928
2138 0.9987212
2139 0.9987165
2140 0.9986672
2141 0.9986857
2142 0.9987319
2143 0.999188
2144 0.9991203
2145 0.9983674
2146 0.998974
2147 0.9989764
2148 0.998343
2149 0.9990392
2150 0.998677
2151 0.9986995
2152 0.9989455
2153 0.9988163
2154 0.9986442
2155 0.9990073
2156 0.9988479
2157 0.9991132
2158 0.9987597
2159 0.9996665
2160 0.9987357
2161 0.9986805
2162 0.9988396
2163 0.9988153
2164 0.9989812
2165 0.9987031
2166 0.9986174
2167 0.9983894
2168 0.998464
2169 0.9989947
2170 0.9988592
2171 0.9987139
2172 0.9986562
2173 0.9986099
2174 0.9987975
2175 0.9988995
2176 0.9985855
2177 0.998876
2178 0.9987068
2179 0.9986491
2180 0.9987802
2181 0.9985708
2182 0.9988552
2183 0.9986892
2184 0.9985667
2185 0.9987733
2186 0.998477
2187 0.9984672
2188 0.9986039
2189 0.9985097
2190 0.9985135
2191 0.9985087
2192 0.998552
2193 0.9985669
2194 0.9987903
2195 0.9986535
2196 0.9981329
2197 0.998268
2198 0.9985299
2199 0.9983518
2200 0.9987605
2201 0.9981487
2202 0.9982454
2203 0.99867
2204 0.9981924
2205 0.9981437
2206 0.998915
2207 0.9987102
2208 0.9979358
2209 0.9983503
2210 0.9988451
2211 0.9990689
2212 0.9984167
2213 0.9983647
2214 0.9984254
2215 0.9982381
2216 0.9988611
2217 0.9983952
2218 0.9982603
2219 0.9981899
2220 0.9983113
2221 0.9983318
2222 0.9985222
2223 0.9979011
2224 0.9981301
2225 0.9980922
2226 0.9993458
2227 0.9981148
2228 0.9983565
2229 0.9982466
2230 0.9982064
2231 0.9979997
2232 0.9979906
2233 0.9983992
2234 0.9979855
2235 0.9979807
2236 0.9980199
2237 0.9982629
2238 0.9982443
2239 0.9979808
2240 0.9980476
2241 0.9981073
2242 0.9979768
2243 0.9977629
2244 0.9980423
2245 0.9976132
2246 0.9980884
2247 0.9976569
2248 0.9978041
2249 0.9977995
2250 0.9978275
2251 0.9977428
2252 0.9976612
2253 0.9975193
2254 0.9978484
2255 0.9974665
2256 0.9982531
2257 0.9981785
2258 0.9977706
2259 0.9980399
2260 0.9978923
2261 0.9976438
2262 0.9975363
2263 0.9972342
2264 0.9980701
2265 0.9977105
2266 0.9977748
2267 0.9981439
2268 0.9979835
2269 0.9981555
2270 0.9974619
2271 0.9974104
2272 0.9980977
2273 0.9978855
2274 0.9982792
2275 0.9975699
2276 0.9976701
2277 0.9976561
2278 0.9979053
2279 0.9978768
2280 0.9976951
2281 0.9977101
2282 0.9976705
2283 0.9976332
2284 0.9980248
2285 0.997609
2286 0.9979548
2287 0.997595
2288 0.9975507
2289 0.9977512
2290 0.998413
2291 0.9976099
2292 0.9974658
2293 0.9975729
2294 0.9975278
2295 0.9973726
2296 0.9977364
2297 0.9972357
2298 0.9975727
2299 0.9976649
2300 0.9975777
2301 0.9973611
2302 0.9975513
2303 0.9973741
2304 0.9974353
2305 0.9975904
2306 0.9972396
2307 0.9974971
2308 0.9971954
2309 0.9985886
2310 0.9975655
2311 0.9971069
2312 0.997398
2313 0.9968382
2314 0.9975736
2315 0.9976776
2316 0.9978728
2317 0.9971503
2318 0.9974157
2319 0.9967479
2320 0.9977103
2321 0.9977275
2322 0.9978474
2323 0.9973353
2324 0.9959431
2325 0.9977795
2326 0.9979063
2327 0.9976597
2328 0.9974844
2329 0.9979632
2330 0.9974746
2331 0.9977466
2332 0.9989104
2333 0.9972671
2334 0.9974846
2335 0.9973808
2336 0.9975996
2337 0.9976961
2338 0.9979075
2339 0.9977546
2340 0.9982008
2341 0.9976334
2342 0.9974521
2343 0.9979579
2344 0.997713
2345 0.9975609
2346 0.9973333
2347 0.9973021
2348 0.9978172
2349 0.9974778
2350 0.9977335
2351 0.9972823
2352 0.9974203
2353 0.9974553
2354 0.997233
2355 0.9973617
2356 0.9976465
2357 0.9976008
2358 0.9974979
2359 0.9977357
2360 0.9974615
2361 0.9976239
2362 0.9972777
2363 0.9975708
2364 0.9973516
2365 0.9971809
2366 0.9975567
2367 0.9973097
2368 0.9975244
2369 0.9975814
2370 0.9972125
2371 0.9973893
2372 0.9980165
2373 0.9974485
2374 0.9973912
2375 0.9974615
2376 0.9974838
2377 0.9976091
2378 0.9974571
2379 0.9976353
2380 0.9972959
2381 0.9977319
2382 0.9974294
2383 0.9975845
2384 0.9983118
2385 0.9972982
2386 0.9980736
2387 0.9976308
2388 0.9975008
2389 0.9976085
2390 0.9973779
2391 0.99731
2392 0.997717
2393 0.9978239
2394 0.9976911
2395 0.9974383
2396 0.9979099
2397 0.9975166
2398 0.9975654
2399 0.9975567
2400 0.9975677
2401 0.9976799
2402 0.9971434
2403 0.9960613
2404 0.9976913
2405 0.9975168
2406 0.9975173
2407 0.9973743
2408 0.9979243
2409 0.9971473
2410 0.9974222
2411 0.9974118
2412 0.9974681
2413 0.9974984
2414 0.9973483
2415 0.9975303
2416 0.9975945
2417 0.9971392
2418 0.9971548
2419 0.9987491
2420 0.9970042
2421 0.9978126
2422 0.9975356
2423 0.998068
2424 0.99789
2425 0.9980168
2426 0.9974905
2427 0.9982342
2428 0.9979538
2429 0.9975838
2430 0.9975387
2431 0.9986303
2432 0.9974765
2433 0.9976727
2434 0.997928
2435 0.9980384
2436 0.9977832
2437 0.9975235
2438 0.9980233
2439 0.9973783
2440 0.9978099
2441 0.997833
2442 0.9975893
2443 0.9982763
2444 0.9981043
2445 0.9976308
2446 0.9979067
2447 0.9977364
2448 0.9978427
2449 0.9975681
2450 0.9977802
2451 0.9980034
2452 0.9975727
2453 0.9975715
2454 0.9974049
2455 0.9976434
2456 0.9977605
2457 0.9978052
2458 0.9976034
2459 0.997857
2460 0.9979041
2461 0.9977951
2462 0.9978028
2463 0.9978411
2464 0.9975361
2465 0.9978936
2466 0.9978148
2467 0.9978471
2468 0.9979688
2469 0.9979999
2470 0.9976408
2471 0.9982035
2472 0.9977927
2473 0.9980479
2474 0.9979022
2475 0.9980451
2476 0.9982645
2477 0.9981051
2478 0.9979206
2479 0.9983523
2480 0.9977446
2481 0.9979789
2482 0.9979547
2483 0.997962
2484 0.9983057
2485 0.9983331
2486 0.9984655
2487 0.9981734
2488 0.9984508
2489 0.9984748
2490 0.9983957
2491 0.9987894
2492 0.9985875
2493 0.9983557
2494 0.9990109
2495 0.9986739
2496 0.9982786
2497 0.9983544
2498 0.9982343
2499 0.998377
2500 0.998212
2501 0.9991103
2502 0.9981498
2503 0.9983304
2504 0.9984797
2505 0.9983917
2506 0.9985651
2507 0.9986568
2508 0.9984307
2509 0.9984421
2510 0.9985151
2511 0.9984286
2512 0.9986126
2513 0.9984283
2514 0.9984235
2515 0.998405
2516 0.998291
2517 0.9985563
2518 0.9984254
2519 0.998591
2520 0.9991489
2521 0.9983441
2522 0.9985596
2523 1.000052
2524 0.9985661
2525 0.9982412
2526 0.9983582
2527 0.9983858
2528 0.9984128
2529 0.9986627
2530 0.9984661
2531 0.9986402
2532 0.9986923
2533 0.9987487
2534 0.9986175
2535 0.9987318
2536 0.9985976
2537 0.9987764
2538 0.9991812
2539 0.9986723
2540 0.99818
2541 0.9992809
2542 0.9992462
2543 0.9992307
2544 0.9991727
2545 0.9999578
2546 0.9983514
2547 0.9990313
2548 0.9992583
2549 0.9992542
2550 0.9994918
2551 0.999558
2552 0.9995369
2553 0.9995991
2554 0.999537
2555 0.9997072
2556 0.9995432
2557 0.9996628
2558 0.9994843
2559 0.999809
2560 1.000094
2561 0.9995623
2562 0.999587
2563 0.9994875
2564 0.9999112
2565 0.9994445
2566 0.9995598
2567 0.9997332
2568 0.9996045
2569 0.9998368
2570 0.999549
2571 0.9994864
2572 0.9997203
2573 0.9995522
2574 0.9994172
2575 0.999191
2576 0.9995462
2577 0.9993733
2578 0.9999525
2579 1.000455
2580 0.9993944
2581 1.000355
2582 1.000244
2583 1.000082
2584 0.9979341
2585 0.9997249
2586 0.9997498
2587 1.000967
2588 1.000028
2589 1.000609
2590 0.9997309
2591 1.00033
2592 1.000429
2593 1.001395
2594 1.000163
2595 1.000465
2596 1.000196
2597 1.000569
2598 1.000265
2599 1.000605
2600 1.000547
2601 1.001044
2602 1.000677
2603 1.000557
2604 1.000588
2605 1.000768
2606 1.000409
2607 1.000447
2608 1.000427
2609 1.000344
2610 1.000646
2611 1.000308
2612 1.0002
2613 1.00002
2614 1.000371
2615 1.000346
2616 1.000639
2617 1.000402
2618 1.001242
2619 1.000196
2620 1.000548
2621 1.000868
2622 1.000432
2623 1.001583
2624 1.000232
2625 1.000082
2626 1.000617
2627 1.000817
2628 1.000366
2629 1.000506
2630 1.000958
2631 0.9999756
2632 1.000602
2633 1.000616
2634 1.000964
2635 1.00113
2636 1.000556
2637 1.000533
2638 1.000556
2639 1.000414
2640 1.000827
2641 1.00103
2642 1.000853
2643 1.000888
2644 1.000648
2645 1.000773
2646 1.000523
2647 1.001068
2648 1.000798
2649 1.001256
2650 1.000978
2651 1.000629
2652 1.000797
2653 1.000766
2654 1.00059
2655 1.000702
2656 1.001017
2657 1.000674
2658 1.000493
2659 1.000447
2660 1.000757
2661 1.000819
2662 1.000729
2663 1.000624
2664 1.000566
2665 1.000986
2666 1.000471
2667 1.000515
2668 1.000605
2669 1.000589
2670 1.000661
2671 1.00067
2672 1.000286
2673 1.00034
2674 1.000497
2675 1.000443
2676 1.000386
2677 1.000816
2678 1.000749
2679 1.000404
2680 1.000706
2681 1.001009
2682 1.00062
2683 1.00042
2684 1.000686
2685 1.000807
2686 1.000537
2687 1.001153
2688 1.001403
2689 1.000777
2690 1.000658
2691 1.00137
2692 1.000646
2693 1.000836
2694 1.000781
2695 1.00212
2696 1.000656
2697 1.000991
2698 1.000924
2699 0.9996626
2700 1.000717
2701 1.000816
2702 1.000647
2703 1.000724
2704 1.000784
2705 1.000797
2706 1.000517
2707 1.000603
2708 1.000698
2709 1.000602
2710 1.000491
2711 1.000587
2712 1.000857
2713 1.000624
2714 1.000661
2715 1.000452
2716 1.000551
2717 1.001224
2718 1.000648
2719 1.000493
2720 1.000638
2721 1.000945
2722 1.000617
2723 1.000609
2724 1.000481
2725 1.000676
2726 1.000417
2727 1.000786
2728 1.000868
2729 1.001116
2730 1.000577
2731 1.000802
2732 1.000348
2733 1.000629
2734 1.000208
2735 1.000643
2736 1.000393
2737 1.000589
2738 1.001466
2739 1.000892
2740 1.000799
2741 1.000852
2742 1.000858
2743 1.001132
2744 1.000609
2745 1.000303
2746 1.0012
2747 1.000545
2748 1.000717
2749 1.000905
2750 1.001134
2751 1.000823
2752 1.000776
2753 1.000764
2754 1.000351
2755 1.000343
2756 1.000092
2757 1.000587
2758 1.000395
2759 1.000024
2760 0.9996771
2761 1.00036
2762 1.000309
2763 1.000256
2764 1.000065
2765 1.000171
2766 1.000375
2767 1.000203
2768 1.000114
2769 1.000273
2770 1.000222
2771 1.000182
2772 1.000323
2773 0.9999587
2774 0.9999707
2775 1.000184
2776 1.000108
2777 1.000632
2778 1.000615
2779 1.000559
2780 1.000314
2781 1.000396
2782 1.000776
2783 1.000034
2784 1.0004
2785 0.9998859
2786 1.000111
2787 1.000485
2788 1.000724
2789 1.000279
2790 1.000643
2791 1.000583
2792 1.000251
2793 1.000497
2794 1.000421
2795 1.000431
2796 1.000258
2797 1.000638
2798 1.000193
2799 1.000389
2800 1.000379
2801 1.000251
2802 1.000429
2803 1.000161
2804 1.000211
2805 1.000503
2806 1.000403
2807 1.000357
2808 1.000448
2809 1.000116
2810 1.000277
2811 1.000481
2812 1.000185
2813 1.000383
2814 1.00041
2815 1.000073
2816 1.000255
2817 1.000163
2818 0.9998891
2819 1.000303
2820 0.9997963
2821 1.000211
2822 1.000184
2823 1.00023
2824 1.001161
2825 1.00032
2826 0.9999341
2827 1.000346
2828 1.000149
2829 1.000039
2830 1.000483
2831 1.000327
2832 0.9999896
2833 1.000444
2834 0.9999936
2835 1.000293
2836 0.9998977
2837 1.000825
2838 1.000512
2839 1.000226
2840 1.000454
2841 1.000456
2842 1.000502
2843 1.000792
2844 1.000351
2845 1.000496
2846 1.001669
2847 1.000938
2848 1.000667
2849 1.00069
2850 1.000583
2851 1.000255
2852 1.000369
2853 1.000414
2854 1.000529
2855 1.000436
2856 1.000718
2857 1.000658
2858 1.00054
2859 1.000509
2860 1.000768
2861 1.000567
2862 1.000459
2863 1.000697
2864 1.000631
2865 1.000685
2866 1.000463
2867 1.000537
2868 1.000135
2869 1.000309
2870 1.000474
2871 1.001188
2872 1.000049
2873 1.000546
2874 1.000482
2875 1.000539
2876 1.000481
2877 1.001217
2878 1.000428
2879 1.000264
2880 1.000437
2881 1.000763
2882 1.0011
2883 1.000827
2884 1.000615
2885 1.000795
2886 1.000883
2887 1.000553
2888 1.000808
2889 1.000333
2890 1.000587
2891 1.0006
2892 1.000683
2893 1.001623
2894 1.000824
2895 1.001543
2896 1.000947
2897 1.000887
2898 1.000902
2899 1.001202
2900 1.00129
2901 1.001075
2902 1.000808
2903 1.000695
2904 1.001072
2905 1.000747
2906 1.000873
2907 1.000648
2908 1.000675
2909 1.000988
2910 1.001163
2911 1.001295
2912 1.001049
2913 1.001281
2914 1.001422
2915 1.001027
2916 1.001616
2917 1.001253
2918 1.001191
2919 1.001003
2920 1.00105
2921 1.001003
2922 1.001223
2923 1.001222
2924 1.001443
2925 1.00131
2926 1.001112
2927 1.001373
2928 1.001545
2929 1.001983
2930 1.001269
2931 1.001774
2932 1.000119
2933 1.001544
2934 1.00067
2935 1.001551
2936 1.001589
2937 1.001902
2938 1.002779
2939 1.00145
2940 1.001589
2941 1.001491
2942 1.001559
2943 1.001705
2944 1.00144
2945 1.002052
2946 1.001997
2947 1.002503
2948 1.001582
2949 1.002472
2950 1.00212
2951 1.002112
2952 1.002392
2953 1.00229
2954 1.002063
2955 1.001981
2956 1.001975
2957 1.001917
2958 1.002344
2959 1.002344
2960 1.002294
2961 1.002248
2962 1.002244
2963 1.002099
2964 1.002148
2965 1.002445
2966 1.002148
2967 1.002266
2968 1.002151
2969 1.002065
2970 1.002284
2971 1.00223
2972 1.001492
2973 1.002177
2974 1.002352
2975 1.002329
2976 1.002345
2977 1.002348
2978 1.002316
2979 1.002389
2980 1.002393
2981 1.00222
2982 1.002497
2983 1.002536
2984 1.002347
2985 1.002637
2986 1.002582
2987 1.002657
2988 1.002826
2989 1.002772
2990 1.002837
2991 1.002487
2992 1.003718
2993 1.002725
2994 1.00285
2995 1.002701
2996 1.002721
2997 1.002959
2998 1.002881
2999 1.002895
3000 1.003121
3001 1.00199
3002 1.002869
3003 1.003598
3004 1.003241
3005 1.00336
3006 1.002934
3007 1.003111
3008 1.001362
3009 1.002901
3010 1.003442
3011 1.003214
3012 1.003429
3013 1.003709
3014 1.003656
3015 1.002934
3016 1.003021
3017 1.003303
3018 1.003027
3019 1.003135
3020 1.003217
3021 1.003168
3022 1.001602
3023 1.003114
3024 1.003149
3025 1.003649
3026 1.003143
3027 1.00305
3028 1.003845
3029 1.003358
3030 1.003011
3031 1.00326
3032 1.002933
3033 1.003004
3034 1.003193
3035 1.003523
3036 1.003039
3037 1.003104
3038 1.003365
3039 1.002955
3040 1.003213
3041 1.002703
3042 1.003007
3043 1.003371
3044 1.003077
3045 1.003871
3046 1.002933
3047 1.003116
3048 1.001775
3049 1.003043
3050 1.002858
3051 1.004132
3052 1.003386
3053 1.003464
3054 1.003559
3055 1.003758
3056 1.003338
3057 1.003128
3058 1.00158
3059 1.003416
3060 1.001304
3061 1.003369
3062 1.002854
3063 1.002945
3064 1.003073
3065 1.001498
3066 1.003216
3067 1.002512
3068 1.003242
3069 1.00287
3070 1.003039
3071 1.002883
3072 1.001557
3073 1.002843
3074 1.002807
3075 1.003075
3076 1.002678
3077 1.003054
3078 1.002978
3079 1.003059
3080 1.003011
3081 1.003318
3082 1.002948
3083 1.002993
3084 1.00312
3085 1.003456
3086 1.002967
3087 1.00317
3088 1.002656
3089 1.003294
3090 1.002993
3091 1.003129
3092 1.00198
3093 1.002857
3094 1.002876
3095 1.001409
3096 1.002868
3097 1.002877
3098 1.002993
3099 1.003265
3100 1.002714
3101 1.002771
3102 1.002849
3103 1.002743
3104 1.003329
3105 1.003065
3106 1.003166
3107 1.003016
3108 1.003018
3109 1.002877
3110 1.00343
3111 1.002009
3112 1.00277
3113 1.003135
3114 1.002614
3115 1.002818
3116 1.002693
3117 1.002528
3118 1.002709
3119 1.002538
3120 1.002511
3121 1.002847
3122 1.002678
3123 1.002661
3124 1.002392
3125 1.002744
3126 1.002568
3127 1.002328
3128 1.00256
3129 1.002514
3130 1.002528
3131 1.002294
3132 1.002243
3133 1.002296
3134 1.00203
3135 1.002102
3136 1.001898
3137 1.001971
3138 1.002211
3139 1.002233
3140 1.002263
3141 1.002236
3142 1.002238
3143 1.001967
3144 1.002244
3145 1.002115
3146 1.00204
3147 1.002451
3148 1.001945
3149 1.002332
3150 1.001942
3151 1.002287
3152 1.002157
3153 1.00183
3154 1.001938
3155 1.001925
3156 1.003083
3157 1.002011
3158 1.002224
3159 1.001522
3160 1.001856
3161 1.002826
3162 1.001844
3163 1.002221
3164 1.001753
3165 1.001336
3166 1.002053
3167 1.00171
3168 1.0002
3169 1.001447
3170 1.001395
3171 1.001139
3172 1.001622
3173 1.001657
3174 1.00142
3175 1.001682
3176 1.001445
3177 1.001527
3178 1.00123
3179 1.001435
3180 1.001392
3181 1.001242
3182 1.000242
3183 1.001433
3184 1.000527
3185 1.001432
3186 1.00148
3187 1.000782
3188 1.001034
3189 1.001312
3190 1.000093
3191 1.001353
3192 1.001044
3193 1.001454
3194 1.000841
3195 1.000877
3196 1.001512
3197 1.001122
3198 1.001392
3199 1.001377
3200 1.001187
3201 1.001717
3202 1.00099
3203 1.000837
3204 1.000827
3205 1.000756
3206 1.001319
3207 1.001096
3208 0.9991276
3209 1.000814
3210 1.001477
3211 0.9990991
3212 1.001005
3213 1.001261
3214 1.000742
3215 1.001438
3216 1.001334
3217 0.9989514
3218 1.000646
3219 1.00176
3220 1.001112
3221 1.001186
3222 1.000406
3223 1.000563
3224 1.000847
3225 1.000697
3226 1.000754
3227 0.9992494
3228 1.000619
3229 1.000677
3230 1.000896
3231 1.000722
3232 1.000769
3233 1.000869
3234 1.000485
3235 1.000388
3236 1.000369
3237 1.000548
3238 0.9983082
3239 1.000535
3240 0.9999958
3241 1.000181
3242 1.000161
3243 0.9999527
3244 0.9996755
3245 0.9998618
3246 1.000032
3247 1.000111
3248 1.000185
3249 0.9999917
3250 1.000062
3251 0.9996247
3252 0.999584
3253 1.00007
3254 0.999588
3255 0.9999305
3256 1.000067
3257 0.9999872
3258 1.000238
3259 0.9999053
3260 1.000136
3261 0.999424
3262 0.9973825
3263 0.9998488
3264 1.000465
3265 1.00018
3266 1.001405
3267 0.9976826
3268 1.000027
3269 1.000143
3270 1.00005
3271 0.999405
3272 0.9992524
3273 1.000169
3274 0.9998012
3275 0.9996021
3276 1.000677
3277 1.000284
3278 0.9998071
3279 0.999946
3280 0.999997
3281 1.000068
3282 1.000119
3283 1.000444
3284 1.000567
3285 0.9999742
3286 0.9997357
3287 0.9997758
3288 0.9994921
3289 0.9995753
3290 0.9984339
3291 1.000084
3292 1.00006
3293 0.9999595
3294 0.9999758
3295 0.9999847
3296 0.9991722
3297 1.000054
3298 0.9992015
3299 0.9992573
3300 0.9995684
3301 0.9995211
3302 0.9994448
3303 0.9992296
3304 0.9995422
3305 0.9993154
3306 0.999254
3307 0.9993466
3308 0.9992923
3309 0.9995245
3310 0.9996076
3311 1.000227
3312 0.9994968
3313 0.9998563
3314 0.9998101
3315 0.9998717
3316 0.9998783
3317 0.9995357
3318 0.9993699
3319 0.9996802
3320 0.9995861
3321 0.9994057
3322 0.9997587
3323 0.9996687
3324 0.9975713
3325 1.00016
3326 0.9973704
3327 0.9996176
3328 0.9995861
3329 0.9995767
3330 0.9995514
3331 1.00032
3332 0.9997164
3333 0.999568
3334 1.000184
3335 0.9995472
3336 1.000198
3337 0.9995294
3338 0.9999574
3339 0.9984584
3340 0.9995127
3341 0.9999607
3342 0.9995752
3343 0.9995108
3344 0.999814
3345 1.000161
3346 0.999507
3347 0.9997361
3348 0.9995711
3349 1.000076
3350 1.00032
3351 0.9999068
3352 0.9990517
3353 0.9998124
3354 0.9985036
3355 1.00015
3356 1.000144
3357 0.9995363
3358 0.9999466
3359 0.9995674
3360 0.9996627
3361 0.9994462
3362 0.9996539
3363 0.999849
3364 0.9998217
3365 0.9999695
3366 0.9996325
3367 0.9983096
3368 0.9998236
3369 0.9999942
3370 0.9970814
3371 1.000092
3372 1.000525
3373 0.9975572
3374 0.9979731
3375 0.9995247
3376 1.001045
3377 0.9975644
3378 1.000545
3379 0.9979194
3380 1.00071
3381 0.9975688
3382 0.9970388
3383 1.000874
3384 1.00018
3385 1.000182
3386 1.000363
3387 1.000514
3388 1.000591
3389 0.9997532
3390 1.000922
3391 1.000537
3392 1.000615
3393 1.000627
3394 1.000373
3395 0.9999522
3396 1.000115
3397 0.9999958
3398 1.000042
3399 1.000192
3400 0.9998181
3401 0.9997715
3402 0.9982104
3403 0.9999648
3404 1.000354
3405 0.9999697
3406 0.9999046
3407 1.000814
3408 0.999977
3409 0.9996636
3410 1.000096
3411 0.9998392
3412 0.9998443
3413 0.9998467
3414 0.9996212
3415 1.000037
3416 1.001061
3417 1.000093
3418 1.000265
3419 0.999718
3420 0.9997064
3421 0.9976732
3422 0.9980707
3423 1.000101
3424 0.9997869
3425 1.000264
3426 0.9998665
3427 0.9998546
3428 1.000133
3429 1.000139
3430 1.000158
3431 0.9999336
3432 0.9986734
3433 0.9995451
3434 0.9980871
3435 0.9998224
3436 0.9999021
3437 1.000218
3438 0.9999987
3439 1.000243
3440 1.000146
3441 0.9997621
3442 0.9998214
3443 0.9998465
3444 0.9995589
3445 0.9991917
3446 0.9997197
3447 0.9995999
3448 1.000036
3449 1.000134
3450 0.999882
3451 0.9997931
3452 0.9996412
3453 0.9996308
3454 0.9994654
3455 1.000183
3456 0.9995983
3457 0.9993547
3458 0.9992678
3459 0.9999499
3460 0.9986712
3461 0.9971324
3462 0.9993171
3463 0.9993846
3464 0.9993082
3465 0.9991149
3466 1.000015
3467 0.9991968
3468 0.9994802
3469 1.000353
3470 0.9998265
3471 0.9993765
3472 1.000174
3473 0.999712
3474 1.000066
3475 0.9992996
3476 0.9999976
3477 0.9996105
3478 0.999696
3479 0.9999017
3480 0.9995943
3481 0.9996513
3482 0.9990789
3483 1.000182
3484 0.9995489
3485 0.9999334
3486 0.9996265
3487 0.9996549
3488 0.9998545
3489 0.9993498
3490 0.99972
3491 0.9994544
3492 0.9994047
3493 0.9976344
3494 0.999694
3495 0.9994845
3496 0.9998184
3497 0.9992422
3498 0.9996514
3499 0.9991958
3500 0.999289
3501 0.9992374
3502 0.9993808
3503 0.9984911
3504 0.9991703
3505 0.9992057
3506 0.9991706
3507 0.999086
3508 0.9989075
3509 0.9990267
3510 0.9975537
3511 0.9990725
3512 0.99895
3513 0.9993859
3514 0.9973999
3515 0.9995223
3516 0.9991517
3517 0.9997292
3518 0.9990356
3519 1.000039
3520 0.9970976
3521 1.000643
3522 0.9990785
3523 0.9992743
3524 0.9996099
3525 0.999698
3526 0.9999452
3527 0.9973846
3528 0.9971097
3529 0.9998471
3530 0.9999504
3531 0.9995941
3532 0.9997667
3533 0.9999676
3534 0.9996496
3535 1.000052
3536 1.000006
3537 0.9995076
3538 0.9982564
3539 0.9992076
3540 0.9998398
3541 0.9993521
3542 0.9998092
3543 0.9991404
3544 0.9990834
3545 0.9995496
3546 0.9984284
3547 0.9991805
3548 0.9991217
3549 0.9993076
3550 0.9994868
3551 0.9986916
3552 0.9990867
3553 0.9993514
3554 0.9994941
3555 0.9990089
3556 0.9991904
3557 0.9991112
3558 0.9991807
3559 0.9995767
3560 0.9990681
3561 0.9994647
3562 0.9991992
3563 0.9993435
3564 0.9974425
3565 0.999148
3566 0.9993589
3567 0.999591
3568 0.9976678
3569 0.9990697
3570 0.999184
3571 0.9992748
3572 0.9996413
3573 0.9993521
3574 0.9979445
3575 0.999126
3576 0.9996907
3577 1.000072
3578 1.000314
3579 0.9996043
3580 0.9999755
3581 1.000283
3582 0.9993157
3583 0.9993941
3584 0.9981485
3585 1.000372
3586 0.9995075
3587 0.9988259
3588 1.000187
3589 1.000373
3590 0.9996494
3591 0.999738
3592 1.000051
3593 0.9994041
3594 0.9994879
3595 0.9998831
3596 1.000165
3597 0.9975998
3598 0.999773
3599 1.000432
3600 0.9998289
3601 1.000082
3602 0.9999226
3603 0.9979922
3604 0.9994122
3605 0.9996668
3606 0.9996036
3607 0.9995521
3608 0.9999995
3609 0.9995377
3610 0.9997267
3611 0.9994475
3612 0.9997867
3613 0.9993223
3614 0.9997206
3615 0.9995508
3616 0.9996519
3617 0.9981635
3618 0.9993902
3619 0.9996523
3620 0.9996238
3621 0.9995158
3622 0.9997063
3623 0.9994699
3624 0.9994671
3625 0.9996015
3626 1.000047
3627 1.00068
3628 0.9998488
3629 0.9976462
3630 0.9995379
3631 0.9994965
3632 0.9995859
3633 0.9999629
3634 0.9986375
3635 0.9977022
3636 1.000057
3637 1.000214
3638 1.000778
3639 1.00179
3640 1.000042
3641 0.9977791
3642 1.000495
3643 1.000317
3644 1.000857
3645 1.00084
3646 0.9999195
3647 1.000319
3648 1.000389
3649 1.000142
3650 1.000449
3651 1.000113
3652 1.000738
3653 0.9999024
3654 1.000424
3655 1.000731
3656 1.000154
3657 1.000215
3658 0.9997314
3659 0.998607
3660 0.9998024
3661 0.9999846
3662 1.000373
3663 0.9998415
3664 0.9999782
3665 1.000238
3666 1.000231
3667 1.000194
3668 1.000203
3669 0.9984595
3670 0.9979413
3671 0.9995393
3672 1.000134
3673 1.000234
3674 0.9997237
3675 1.000563
3676 0.9995911
3677 1.000634
3678 0.9999252
3679 1.000379
3680 0.9988981
3681 0.9999372
3682 1.000363
3683 0.9997777
3684 0.9985889
3685 1.000875
3686 1.001023
3687 0.9997846
3688 0.9998996
3689 1.000013
3690 0.9992921
3691 0.9999782
3692 1.000441
3693 1.000141
3694 1.000283
3695 1.000159
3696 1.00025
3697 1.000335
3698 0.9998704
3699 0.9999732
3700 1.000167
3701 0.9991353
3702 1.000202
3703 1.000038
3704 1.000178
3705 0.999885
3706 0.999907
3707 1.000375
3708 1.000385
3709 1.000114
3710 1.000095
3711 1.000094
3712 1.000044
3713 0.9999815
3714 1.000094
3715 1.000281
3716 0.9999377
3717 1.00021
3718 0.9997019
3719 0.9999847
3720 0.9998846
3721 0.9997717
3722 0.9996312
3723 1.00003
3724 0.9998653
3725 1.000058
3726 0.9996719
3727 1.000227
3728 0.9998152
3729 0.9999792
3730 1.000157
3731 1.000587
3732 0.9996992
3733 1.000916
3734 1.000072
3735 1.000174
3736 1.000209
3737 1.000159
3738 0.9998327
3739 0.9999997
3740 1.000274
3741 1.000515
3742 1.001001
3743 1.000022
3744 1.000221
3745 1.000295
3746 1.000508
3747 1.000509
3748 1.000605
3749 1.000133
3750 1.000419
3751 1.000083
3752 1.000719
3753 1.000611
3754 1.000429
3755 1.000364
3756 1.001061
3757 1.000371
3758 1.001227
3759 1.000659
3760 1.000366
3761 1.000654
3762 1.00044
3763 1.000612
3764 1.001015
3765 1.00039
3766 1.000694
3767 1.000725
3768 1.000878
3769 1.000611
3770 1.000383
3771 1.002007
3772 1.001292
3773 1.000557
3774 1.001495
3775 0.9993258
3776 1.000734
3777 1.001105
3778 1.000641
3779 1.000435
3780 1.000554
3781 1.000772
3782 1.001082
3783 1.00066
3784 1.001046
3785 1.00061
3786 1.000661
3787 1.00163
3788 1.00033
3789 1.001372
3790 1.001078
3791 1.001614
3792 1.001434
3793 1.000906
3794 1.00087
3795 1.001076
3796 1.000811
3797 1.001784
3798 1.001681
3799 1.000425
3800 1.001341
3801 1.001343
3802 1.002033
3803 1.001216
3804 1.001366
3805 1.002491
3806 1.001939
3807 1.001932
3808 1.002207
3809 1.001959
3810 1.001631
3811 1.00171
3812 1.001382
3813 1.001818
3814 1.001695
3815 1.001356
3816 1.001378
3817 1.001561
3818 1.001737
3819 1.001316
3820 1.001503
3821 1.001761
3822 1.001642
3823 1.0014
3824 1.000923
3825 1.001038
3826 1.000848
3827 1.000653
3828 1.001454
3829 1.001639
3830 1.001379
3831 1.001086
3832 1.000528
3833 0.9996659
3834 0.9998792
3835 0.999669
3836 0.9988885
3837 0.9992732
3838 0.9992727
3839 1.000867
3840 0.9982414
3841 0.9970751
3842 0.9974564
3843 0.9990699
3844 0.9966122
3845 0.9964045
3846 0.9961407
3847 0.9961682
3848 0.9977702
3849 0.9999856
3850 1.001192
3851 0.9997175
3852 1.000201
3853 0.9998299
3854 0.9995285
3855 1.001256
3856 0.9986049
3857 1.000569
3858 0.99998
3859 0.999859
3860 0.9998369
3861 1.000139
3862 1.000095
3863 1.001048
3864 1.000311
3865 1.000016
3866 1.000123
3867 0.9997316
3868 0.9999996
3869 1.000012
3870 1.000058
3871 0.999749
3872 0.9999524
3873 0.9999529
3874 0.9997804
3875 0.9998404
3876 1.000356
3877 1.000365
3878 1.000327
3879 1.000175
3880 0.9997749
3881 0.9997121
3882 0.9999682
3883 1.000398
3884 0.9998624
3885 0.9995963
3886 0.9997978
3887 1.000018
3888 0.9990032
3889 0.9993967
3890 0.9995305
3891 0.9998746
3892 1.000159
3893 0.9998609
3894 0.9994483
3895 0.999629
3896 0.999402
3897 0.9997972
3898 0.9998438
3899 0.9991784
3900 0.9996411
3901 0.999669
3902 0.9998363
3903 0.9998931
3904 1.00024
3905 1.000062
3906 1.001429
3907 1.00063
3908 1.000151
3909 1.000562
3910 1.000476
3911 1.00079
3912 1.000776
3913 0.9996037
3914 0.9996659
3915 0.9997208
3916 1.00048
3917 0.999869
3918 0.9997984
3919 0.9997722
3920 0.9996511
3921 0.9997705
3922 0.9995857
3923 0.9998192
3924 0.9996498
3925 0.9997666
3926 1.000166
3927 0.9997
3928 0.9994414
3929 0.9997177
3930 0.9998997
3931 0.9998407
3932 0.9994945
3933 0.999822
3934 1.000419
3935 0.9993975
3936 0.9996697
3937 0.9995006
3938 0.9994556
3939 0.9984675
3940 0.9996885
3941 0.9996592
3942 0.999386
3943 0.9994843
3944 0.999521
3945 0.999588
3946 0.9993078
3947 0.9992039
3948 0.9993051
3949 0.9989836
3950 0.9990249
3951 0.9998314
3952 0.9993461
3953 1.001238
3954 0.9993176
3955 1.000437
3956 0.9993633
3957 0.9994059
3958 0.9992842
3959 1.000547
3960 0.9995555
3961 0.9998726
3962 1.00004
3963 0.9994809
3964 0.9993089
3965 0.9992921
3966 1.002489
3967 0.9992083
3968 0.9994878
3969 0.999218
3970 1.001511
3971 0.9998926
3972 0.9996768
3973 0.9998941
3974 0.9992101
3975 0.9997556
3976 0.9994825
3977 0.9992681
3978 0.9993079
3979 0.9992149
3980 0.9995762
3981 0.9996653
3982 0.9992529
3983 0.99905
3984 0.9982585
3985 0.9993774
3986 0.9991023
3987 0.9990072
3988 0.9991136
3989 0.9989271
3990 0.9990742
3991 0.9993631
3992 0.9990185
3993 0.9990439
3994 0.9990248
3995 0.9989298
3996 0.9987365
3997 0.9981825
3998 0.999059
3999 0.9986299
4000 0.9987305
4001 0.9986778
4002 0.998902
4003 0.9989107
4004 0.9988307
4005 0.9995961
4006 0.9989578
4007 0.9995754
4008 0.998881
4009 0.9990373
4010 0.99853
4011 0.9991336
4012 0.9995527
4013 0.998727
4014 0.9995458
4015 0.9990115
4016 0.9988004
4017 0.9990196
4018 0.9991419
4019 0.9989166
4020 0.9985828
4021 0.9993756
4022 0.9988716
4023 0.9992852
4024 0.9977458
4025 0.9985611
4026 0.9987666
4027 0.9986975
4028 0.998674
4029 0.9988889
4030 0.998554
4031 0.9987063
4032 0.9991618
4033 0.9986027
4034 0.9987297
4035 0.9983398
4036 0.9984361
4037 0.998701
4038 0.9982113
4039 0.998506
4040 0.9987717
4041 0.9981226
4042 0.9985241
4043 0.9985122
4044 0.9984469
4045 0.9992235
4046 0.9980935
4047 0.9984553
4048 0.9978406
4049 0.9984984
4050 0.9986911
4051 0.9983331
4052 0.9981371
4053 0.998277
4054 0.9983266
4055 0.9982674
4056 0.9988407
4057 0.9983334
4058 0.998631
4059 0.9980641
4060 0.9990669
4061 0.9983282
4062 0.9983245
4063 0.9988753
4064 0.9982812
4065 0.9982886
4066 0.9986522
4067 0.9993241
4068 0.9989093
4069 0.9980602
4070 0.9997917
4071 0.9989825
4072 0.9984714
4073 0.9985095
4074 0.9984668
4075 0.9984124
4076 0.9983635
4077 0.99834
4078 0.9984302
4079 0.9984155
4080 0.998189
4081 0.9983619
4082 0.9985895
4083 0.9979556
4084 0.9981702
4085 0.9979243
4086 0.9979002
4087 0.9978101
4088 0.9982878
4089 0.9974928
4090 0.9980128
4091 1.000088
4092 0.998055
4093 0.9971956
4094 0.9976058
4095 0.9980021
4096 0.9977586
4097 0.9977236
4098 0.9969426
4099 0.997372
4100 0.9974826
4101 0.9972687
4102 0.9975101
4103 0.9980158
4104 0.99834
4105 0.9980361
4106 0.9976781
4107 0.9976517
4108 0.9974171
4109 0.9977183
4110 0.9983289
4111 0.9980164
4112 0.9992746
4113 0.9969425
4114 0.9974986
4115 0.9988596
4116 0.9975507
4117 0.9976717
4118 0.9975092
4119 0.9975584
4120 0.9973468
4121 0.9985265
4122 0.9972875
4123 0.9974086
4124 0.9979498
4125 0.9977273
4126 0.9977427
4127 0.9980036
4128 0.9973525
4129 0.9983644
4130 0.9972906
4131 0.9976647
4132 0.9977098
4133 0.9974762
4134 0.997581
4135 0.9973308
4136 0.9973961
4137 0.9972883
4138 0.998
4139 0.9976326
4140 0.9972761
4141 0.9974686
4142 0.9974682
4143 0.997745
4144 0.9969097
4145 0.9970859
4146 0.9973221
4147 0.9975911
4148 0.9973908
4149 0.9968226
4150 0.9967799
4151 0.9976773
4152 0.9972492
4153 0.9967593
4154 0.9972752
4155 0.9969214
4156 0.9971846
4157 0.9971091
4158 0.9968647
4159 0.9968825
4160 0.9969473
4161 0.9967085
4162 0.9967586
4163 0.9978228
4164 0.9968875
4165 0.9967609
4166 0.9968645
4167 0.9974094
4168 0.9966802
4169 0.9971291
4170 0.9971292
4171 0.9972126
4172 0.9972429
4173 0.9968804
4174 0.9978508
4175 0.9966552
4176 0.9984292
4177 0.996992
4178 0.9991156
4179 0.9967349
4180 0.9970662
4181 0.9971957
4182 0.9973476
4183 0.9967809
4184 0.9972662
4185 0.9968382
4186 0.9968858
4187 0.9967977
4188 0.9968766
4189 0.9965648
4190 0.9964649
4191 0.9966167
4192 0.9965686
4193 0.9963141
4194 0.9965589
4195 0.9963148
4196 0.9964346
4197 0.9961414
4198 0.9962571
4199 0.9963124
4200 0.9962608
4201 0.9960598
4202 0.9961286
4203 0.9961949
4204 0.9963352
4205 0.9962041
4206 0.9961984
4207 0.9960114
4208 0.9960552
4209 0.9960028
4210 0.9961525
4211 0.9960003
4212 0.9959416
4213 0.9961489
4214 0.995954
4215 0.9958495
4216 0.9955407
4217 0.9960772
4218 0.9958364
4219 0.996356
4220 0.9964945
4221 0.9962276
4222 0.9962655
4223 0.9961368
4224 0.9963318
4225 0.9966816
4226 0.9961547
4227 0.99615
4228 0.9960016
4229 0.9958961
4230 0.9964387
4231 0.9958737
4232 0.996246
4233 0.9960756
4234 0.9961184
4235 0.9962312
4236 0.9957975
4237 0.99661
4238 0.9957354
4239 0.9956857
4240 0.9960756
4241 0.9957082
4242 0.9957911
4243 0.9958416
4244 0.996877
4245 0.996062
4246 0.9959406
4247 0.9957933
4248 0.9957256
4249 0.9958081
4250 0.9960178
4251 0.9955738
4252 0.9956576
4253 0.9958397
4254 0.9953128
4255 0.9958746
4256 0.9954814
4257 0.9955567
4258 0.9958251
4259 0.9954888
4260 0.9957677
4261 0.9954844
4262 0.9956243
4263 0.9953957
4264 0.9957691
4265 0.9954829
4266 0.9960386
4267 0.9956902
4268 0.9954658
4269 0.9955184
4270 0.9954386
4271 0.9956548
4272 0.9961763
4273 0.996029
4274 0.9959537
4275 0.996474
4276 0.9956374
4277 0.9957017
4278 0.9959365
4279 0.9967799
4280 0.9963079
4281 0.9958434
4282 0.9961396
4283 0.9961164
4284 0.996062
4285 0.9959215
4286 0.9958131
4287 0.9960802
4288 0.9955517
4289 0.995688
4290 0.9960047
4291 0.9957483
4292 0.9959902
4293 0.995748
4294 0.9958333
4295 0.9961223
4296 0.9957756
4297 0.9957547
4298 0.9961761
4299 0.995829
4300 0.996197
4301 0.9959297
4302 0.9959199
4303 0.9955674
4304 0.9951439
4305 0.9959489
4306 0.9956356
4307 0.9955984
4308 0.9957134
4309 0.9958192
4310 0.9956453
4311 0.9965153
4312 0.9958153
4313 0.9955202
4314 0.9968211
4315 0.9961384
4316 0.9960018
4317 0.9961346
4318 0.9962565
4319 0.9945955
4320 0.9958647
4321 0.9954821
4322 0.9960658
4323 0.9960037
4324 0.9958371
4325 0.9982114
4326 0.9964222
4327 0.9954234
4328 0.99628
4329 0.9945922
4330 0.9959903
4331 0.9958957
4332 0.9976147
4333 0.9964474
4334 0.9968415
4335 0.9964169
4336 0.9965116
4337 0.9965398
4338 0.9966228
4339 0.9962582
4340 0.9967822
4341 0.9967932
4342 0.9952666
4343 0.9968072
4344 0.9954783
4345 0.9971536
4346 0.9969394
4347 0.9969805
4348 0.9966772
4349 0.9977219
4350 0.9972266
4351 0.9962139
4352 0.9972195
4353 0.99668
4354 0.99639
4355 0.9961762
4356 0.9966722
4357 0.9963256
4358 0.9963458
4359 0.998199
4360 0.9963083
4361 0.9973533
4362 0.9964409
4363 0.9962004
4364 0.9962929
4365 0.9960936
4366 0.9962705
4367 0.9964985
4368 0.9993655
4369 0.9963418
4370 0.9964817
4371 0.999499
4372 0.9957463
4373 0.9985693
4374 0.9964792
4375 0.9967662
4376 0.9968792
4377 0.998101
4378 0.9963146
4379 0.9974335
4380 0.9966094
4381 0.9972068
4382 0.9966692
4383 0.9968368
4384 0.9966655
4385 0.996684
4386 0.9967973
4387 0.997017
4388 0.9973154
4389 0.9972696
4390 0.9969637
4391 0.9969421
4392 0.9975714
4393 0.9970933
4394 0.9974139
4395 0.9965689
4396 0.9967632
4397 0.9973255
4398 0.9971694
4399 0.9973429
4400 0.9967845
4401 0.9967504
4402 0.9964967
4403 0.9967273
4404 0.9970912
4405 0.9967301
4406 0.9966406
4407 0.9967003
4408 0.9968832
4409 0.9967464
4410 0.9971745
4411 0.996446
4412 0.9972005
4413 0.9975972
4414 0.9965252
4415 0.997108
4416 0.9961219
4417 0.9967667
4418 0.9966044
4419 0.9964341
4420 0.9965975
4421 0.9965865
4422 0.9986566
4423 0.9969069
4424 0.9970801
4425 0.9970536
4426 0.9969276
4427 0.9978793
4428 0.9969722
4429 0.9974303
4430 0.9969858
4431 0.9953101
4432 0.9973925
4433 0.9975151
4434 0.9988596
4435 0.997887
4436 0.9975771
4437 0.9993391
4438 0.9978162
4439 0.9979755
4440 0.9971138
4441 0.9977928
4442 0.9976662
4443 0.997566
4444 0.9973773
4445 0.9978324
4446 0.9973372
4447 0.9983075
4448 0.9977352
4449 0.9963615
4450 0.9974914
4451 0.9968551
4452 0.9975762
4453 0.9971557
4454 0.9976116
4455 0.9974446
4456 0.9980669
4457 0.9977396
4458 0.9975965
4459 0.9974699
4460 0.9975198
4461 0.9966972
4462 0.99738
4463 0.9986265
4464 0.9972806
4465 0.9974373
4466 0.9972276
4467 0.9978564
4468 0.996718
4469 0.9978822
4470 0.9973374
4471 0.9975533
4472 0.9978263
4473 0.9976825
4474 0.9973452
4475 0.997548
4476 0.9978155
4477 0.9976097
4478 0.9979757
4479 0.9976741
4480 0.9983213
4481 0.9984801
4482 0.9976628
4483 0.9980569
4484 0.9982706
4485 0.9976398
4486 0.9981131
4487 0.9980161
4488 0.9979263
4489 0.9992177
4490 0.9986548
4491 0.9991361
4492 0.9993472
4493 0.9991395
4494 0.9987628
4495 0.9985477
4496 0.9984723
4497 0.9982029
4498 0.9986317
4499 0.9992307
4500 0.9980176
4501 0.998925
4502 0.9984511
4503 0.9983956
4504 0.9984319
4505 0.9979904
4506 0.9986925
4507 0.9988049
4508 0.9991305
4509 0.998421
4510 0.9989949
4511 0.9986154
4512 0.9983356
4513 0.9984612
4514 0.9993335
4515 0.9990053
4516 0.9983965
4517 0.9987839
4518 0.9984167
4519 0.9982449
4520 0.998493
4521 0.9986292
4522 0.9981464
4523 0.998722
4524 0.998579
4525 0.9983348
4526 0.998705
4527 0.9987275
4528 0.9987438
4529 0.9984236
4530 0.9964958
4531 0.9992969
4532 0.9981851
4533 0.9986401
4534 0.99946
4535 0.998795
4536 0.9989206
4537 0.9989566
4538 0.9985129
4539 0.9985206
4540 0.9984321
4541 0.9985428
4542 0.9982032
4543 0.9989928
4544 0.9985978
4545 0.9986019
4546 0.9964486
4547 0.9986187
4548 0.9990935
4549 0.9987807
4550 0.9985816
4551 0.9984835
4552 0.9988437
4553 0.9998568
4554 0.9993935
4555 0.9964752
4556 0.9993569
4557 0.9988199
4558 0.9985158
4559 0.9998969
4560 0.9990114
4561 0.9995434
4562 0.9987837
4563 0.9990618
4564 0.9991342
4565 0.9989666
4566 0.9966918
4567 0.9991464
4568 0.9991788
4569 0.9988521
4570 0.9992169
4571 0.9967229
4572 0.9989063
4573 0.998575
4574 0.9987917
4575 0.9970913
4576 0.998428
4577 0.9983172
4578 0.9966385
4579 0.9978684
4580 0.9984205
4581 0.9983491
4582 0.9989724
4583 0.9990546
4584 0.9983672
4585 0.9983514
4586 0.9987206
4587 0.9987808
4588 0.9962675
4589 0.9981667
4590 0.9983761
4591 0.9985728
4592 0.9987761
4593 0.9961911
4594 0.9988969
4595 0.9993216
4596 0.9960666
4597 0.9960886
4598 0.99897
4599 0.9964178
4600 0.9991798
4601 0.9984536
4602 0.9993852
4603 0.9993079
4604 0.9964693
4605 0.997164
4606 0.9990761
4607 0.9990011
4608 0.998633
4609 0.9969058
4610 0.9996229
4611 0.9992121
4612 0.9993757
4613 0.9991598
4614 0.9991149
4615 0.9989249
4616 0.9978733
4617 0.9994033
4618 0.9984989
4619 0.9982
4620 0.9988115
4621 0.9986316
4622 0.9975919
4623 0.998916
4624 0.9980924
4625 0.9988793
4626 0.9983191
4627 0.9984987
4628 0.9983624
4629 0.998678
4630 0.9983913
4631 0.9984573
4632 0.9987122
4633 0.9979638
4634 0.998706
4635 0.9981977
4636 0.9986076
4637 0.998595
4638 0.9955935
4639 0.998098
4640 0.9985727
4641 0.9959301
4642 0.997758
4643 0.998695
4644 0.9971061
4645 0.9977655
4646 0.9980342
4647 0.9978904
4648 0.9995592
4649 0.998782
4650 0.996286
4651 0.9976913
4652 0.9989337
4653 0.9978953
4654 0.9960045
4655 0.9977136
4656 0.9993387
4657 0.9971632
4658 0.997658
4659 0.997472
4660 0.99854
4661 0.997754
4662 0.9986091
4663 0.998623
4664 0.9976436
4665 0.9962926
4666 0.9974554
4667 0.9978245
4668 0.9984187
4669 0.9980387
4670 0.9977819
4671 0.9979016
4672 0.997439
4673 0.9975196
4674 0.9974809
4675 0.9975736
4676 0.997744
4677 0.9971705
4678 0.9973039
4679 0.9972544
4680 0.9972972
4681 0.9975233
4682 0.9976504
4683 0.9975871
4684 0.9977615
4685 0.99586
4686 0.9975061
4687 0.9977356
4688 0.997061
4689 0.9977157
4690 0.9977177
4691 0.9974872
4692 0.9972667
4693 0.997108
4694 0.9979919
4695 0.9969061
4696 0.9976642
4697 0.9970289
4698 0.9970543
4699 0.997533
4700 0.9976538
4701 0.9965618
4702 0.9973885
4703 0.9973919
4704 0.996993
4705 0.9969429
4706 0.9975552
4707 0.9969336
4708 0.9974599
4709 0.9969918
4710 0.9979292
4711 0.9958819
4712 0.99788
4713 0.997822
4714 0.9979831
4715 0.997377
4716 0.9971682
4717 0.9984235
4718 0.9969289
4719 0.9969004
4720 0.9971293
4721 0.9981149
4722 0.9969764
4723 0.998183
4724 0.996811
4725 0.9967256
4726 0.99747
4727 0.9970984
4728 0.9958666
4729 0.9965577
4730 0.9968349
4731 0.9978752
4732 0.9968243
4733 0.9958885
4734 0.9966081
4735 0.9964026
4736 0.9965626
4737 0.9952568
4738 0.9968922
4739 0.9973614
4740 0.9966145
4741 0.9964164
4742 0.9965423
4743 0.9949927
4744 0.9963504
4745 0.9965568
4746 0.9961305
4747 0.9962158
4748 0.996752
4749 0.9963909
4750 0.9961337
4751 0.9966673
4752 0.9960772
4753 0.9961935
4754 0.9965698
4755 0.9963302
4756 0.9963217
4757 0.9963712
4758 0.9964955
4759 0.9961074
4760 0.9963294
4761 0.9963571
4762 0.9964106
4763 0.9961277
4764 0.9962379
4765 0.9961229
4766 0.9963958
4767 0.9996144
4768 0.9960581
4769 0.9965553
4770 0.996347
4771 0.9963369
4772 0.996353
4773 0.9962096
4774 0.9962385
4775 0.9962879
4776 0.9963529
4777 0.996891
4778 0.9969092
4779 0.996339
4780 0.9964082
4781 0.9967247
4782 0.9962718
4783 0.9969269
4784 0.9963178
4785 0.9963695
4786 0.9961989
4787 0.9965548
4788 0.9970291
4789 0.9966221
4790 0.9961918
4791 0.9969867
4792 0.9962641
4793 0.9946281
4794 0.9961465
4795 0.9959041
4796 0.9965535
4797 0.9946838
4798 0.9961883
4799 0.9960212
4800 0.9961439
4801 0.9961878
4802 0.996604
4803 0.9962442
4804 0.9968863
4805 0.9960875
4806 0.9960923
4807 0.9942389
4808 0.9961765
4809 0.9969563
4810 0.9957846
4811 0.9942087
4812 0.9968181
4813 0.9961177
4814 0.9954037
4815 0.996659
4816 0.9959915
4817 0.9970094
4818 0.9960532
4819 0.9966961
4820 0.9960477
4821 0.9962592
4822 0.9965072
4823 0.996411
4824 0.9962284
4825 0.9964719
4826 0.9970288
4827 0.9966314
4828 0.9959914
4829 0.9962429
4830 0.9959724
4831 0.9961584
4832 0.9972332
4833 0.9961892
4834 0.9960176
4835 0.9967313
4836 0.9965989
4837 0.9947037
4838 0.998578
4839 0.9960881
4840 0.9963578
4841 0.9960742
4842 0.9961272
4843 0.9956771
4844 0.9966352
4845 0.9961344
4846 0.9962813
4847 0.9963251
4848 0.995362
4849 0.9961691
4850 0.9962425
4851 0.996685
4852 0.9965028
4853 0.9956327
4854 0.9960147
4855 0.9964041
4856 0.9955671
4857 0.9966155
4858 0.9966388
4859 0.996283
4860 0.9964458
4861 0.9964617
4862 0.99616
4863 0.9954813
4864 0.996452
4865 0.9962474
4866 0.9969085
4867 0.9965999
4868 0.9945896
4869 0.9963258
4870 0.9960357
4871 0.9962221
4872 0.9958838
4873 0.9962517
4874 0.9965724
4875 0.9964429
4876 0.9970776
4877 0.9951254
4878 0.9960158
4879 0.996402
4880 0.9961324
4881 0.9963346
4882 0.9961607
4883 0.9960166
4884 0.9962718
4885 0.9969303
4886 0.9962049
4887 0.9961385
4888 0.9963389
4889 0.9961556
4890 0.9961367
4891 0.9969582
4892 0.9966231
4893 0.9962704
4894 0.9965783
4895 0.9961771
4896 0.996325
4897 0.9961293
4898 0.9958692
4899 0.9962453
4900 0.9961593
4901 0.9959795
4902 0.996143
4903 0.9961261
4904 0.9963285
4905 0.9958881
4906 0.9958968
4907 0.9961575
4908 0.9958619
4909 0.9959139
4910 0.9955314
4911 0.9959342
4912 0.9957958
4913 0.9960395
4914 0.9968874
4915 0.9959673
4916 0.9966694
4917 0.9962798
4918 0.9965993
4919 0.9961065
4920 0.9965053
4921 0.9964529
4922 0.9973403
4923 0.9969101
4924 0.9960777
4925 0.9963158
4926 0.9960677
4927 0.9962687
4928 0.9962269
4929 0.996129
4930 0.9959815
4931 0.9962136
4932 0.9967681
4933 0.9963266
4934 0.9969101
4935 0.9962571
4936 0.9955935
4937 0.9961874
4938 0.9950511
4939 0.9962382
4940 0.9966062
4941 0.9963644
4942 0.9961216
4943 0.9960246
4944 0.9958982
4945 0.9960208
4946 0.9960119
4947 0.9948644
4948 0.9959911
4949 0.995912
4950 0.9956001
4951 0.9961735
4952 0.9958273
4953 0.9960792
4954 0.9955612
4955 0.995613
4956 0.9956766
4957 0.9956862
4958 0.995766
4959 0.9959087
4960 0.9955968
4961 0.9960119
4962 0.9954269
4963 0.9960353
4964 0.995653
4965 0.9959174
4966 0.9958965
4967 0.99401
4968 0.9948388
4969 0.9961299
4970 0.9957153
4971 0.9961138
4972 0.9962986
4973 0.994227
4974 0.996164
4975 0.9963694
4976 0.9962304
4977 0.9997044
4978 0.9949603
4979 0.9958599
4980 0.996308
4981 0.9959146
4982 0.9962664
4983 0.9962525
4984 0.9962024
4985 0.9959695
4986 0.995785
4987 0.9959462
4988 0.9963365
4989 0.9938873
4990 0.9962513
4991 0.9961734
4992 0.9961587
4993 0.9957926
4994 0.9961251
4995 0.9956752
4996 0.9958126
4997 0.9956636
4998 0.9957188
4999 0.9951022
5000 0.9958627
5001 0.9956402
5002 0.9959774
5003 0.9957499
5004 0.995643
5005 0.9956263
5006 0.9954647
5007 0.9955613
5008 0.995211
5009 0.995436
5010 0.9966609
5011 0.9958549
5012 0.9954879
5013 0.995436
5014 0.9950389
5015 0.9959019
5016 0.9961009
5017 0.9959021
5018 0.9959861
5019 0.9956334
5020 0.9954105
5021 0.9978815
5022 0.9957768
5023 0.9954132
5024 0.99801
5025 0.9952685
5026 0.9955838
5027 0.9952711
5028 0.9957581
5029 0.9949746
5030 0.9953995
5031 0.9960012
5032 0.9954929
5033 0.9947017
5034 0.996022
5035 0.9956173
5036 0.9960653
5037 0.995548
5038 0.9956893
5039 0.9958178
5040 0.9953123
5041 0.9954159
5042 0.995692
5043 0.9951488
5044 0.9948226
5045 0.9946083
5046 0.9955798
5047 0.9954516
5048 0.9956598
5049 0.9954553
5050 0.9961588
5051 0.9954127
5052 0.9953099
5053 0.9954911
5054 0.9954999
5055 0.9953497
5056 0.9954436
5057 0.9956504
5058 0.9954634
5059 0.995495
5060 0.9957733
5061 0.9957852
5062 0.9952497
5063 0.9953756
5064 0.995727
5065 0.9948944
5066 0.995285
5067 0.9953527
5068 0.996135
5069 0.9953241
5070 0.9953345
5071 0.9954582
5072 0.9955044
5073 0.9956931
5074 0.99702
5075 0.9935331
5076 0.995427
5077 0.9953522
5078 0.9955367
5079 0.9955552
5080 0.995671
5081 0.9954895
5082 0.995809
5083 0.9955981
5084 0.9956054
5085 0.9960579
5086 0.9954291
5087 0.9960493
5088 0.9957417
5089 0.9958967
5090 0.9954703
5091 0.9960763
5092 0.9959454
5093 0.9961914
5094 0.9953532
5095 0.9956353
5096 0.9955767
5097 0.9957573
5098 0.9955645
5099 0.9959381
5100 0.9956236
5101 0.9955049
5102 0.9957981
5103 0.9954037
5104 0.9952788
5105 0.9954156
5106 0.9952269
5107 0.9951804
5108 0.99549
5109 0.9958599
5110 0.9960299
5111 0.9957553
5112 0.9954926
5113 0.9951251
5114 0.9953238
5115 0.9953114
5116 0.9956642
5117 0.9953231
5118 0.9953644


==> theta_registration_DJI0010.dat <==
frame theta_reg
1 0.006095064
2 0.006510406
3 0.007476352
4 0.007514995
5 0.003274531
6 0.005457571
7 0.002496965
8 0.001675908
9 -0.0007244559
10 -0.002434166
11 -0.005100165
12 -0.00759708
13 -0.002979922
14 -0.0008258772
15 -0.0002463141
16 0.004221123
17 0.007809531
18 0.004293534
19 0.01299656
20 0.00269009
21 -0.0007244489
22 -0.002622462
23 0.0006278538
24 -0.002192695
25 -0.005423796
26 -0.007751714
27 -0.01230126
28 -0.01138845
29 -0.01698612
30 -0.009567627
31 -0.007925627
32 -0.007761325
33 -0.009132979
34 -0.01346531
35 -0.01109866
36 -0.007819314
37 -0.008123585
38 -0.007413596
39 -0.007292858
40 -0.004916624
41 -0.00488284
42 -0.00514848
43 0.001183282
44 0.001564844
45 0.0003139348
46 0.0002994449
47 0.003801029
48 0.002207184
49 -0.003289068
50 -0.01147071
51 -0.00935048
52 -0.009992794
53 -0.0101956
54 -0.01835323
55 -0.01138864
56 -0.005559073
57 -0.004221207
58 -0.003308396
59 -0.00655395
60 -0.003709223
61 -0.000478143
62 0.002540428
63 0.001661414
64 0.01211285
65 0.003173108
66 0.005056693
67 0.007940013
68 0.01342665
69 0.01514102
70 0.01476446
71 0.01089109
72 0.007317066
73 0.003651273
74 0.004380567
75 0.001613129
76 -0.00304273
77 0.002381051
78 0.005959889
79 0.005679754
80 0.006761589
81 0.008654835
82 0.01109383
83 0.0168653
84 0.02144883
85 0.020879
86 0.01466795
87 0.0104588
88 0.01783613
89 0.01683199
90 0.01755157
91 0.0143056
92 0.01807366
93 0.02056973
94 0.02102385
95 0.02574485
96 0.02504904
97 0.0263507
98 0.03224593
99 0.02693205
100 0.02518706
101 0.02634895
102 0.02981135
103 0.02678856
104 0.02873671
105 0.03434189
106 0.01958042
107 0.03482183
108 0.03758926
109 0.04087334
110 0.04561145
111 0.04254472
112 0.04595424
113 0.04577555
114 0.04226469
115 0.04186356
116 0.04263152
117 0.04508493
118 0.0513103
119 0.05144081
120 0.05546394
121 0.05941461
122 0.05769038
123 0.05674357
124 0.06139015
125 0.06152521
126 0.06742236
127 0.06444813
128 0.05928488
129 0.06268961
130 0.06994353
131 0.07457529
132 0.07941905
133 0.0907753
134 0.08575228
135 0.09251324
136 0.08128931
137 0.08014415
138 0.08425414
139 0.0857323
140 0.07919757
141 0.08544264
142 0.08541375
143 0.09154147
144 0.08014906
145 0.0728175
146 0.070364
147 0.06950396
148 0.07199635
149 0.06601263
150 0.06522515
151 0.06968293
152 0.06924365
153 0.07083689
154 0.07411186
155 0.07827522
156 0.08147705
157 0.07617921
158 0.07466781
159 0.07919803
160 0.07674871
161 0.08013465
162 0.0875776
163 0.08836417
164 0.08771207
165 0.09560981
166 0.09188512
167 0.09321818
168 0.09768562
169 0.09700526
170 0.1002311
171 0.09823202
172 0.09397178
173 0.101415
174 0.1066058
175 0.09710131
176 0.1044516
177 0.1046589
178 0.1034474
179 0.09700424
180 0.1056447
181 0.1071175
182 0.111146
183 0.1089965
184 0.1057655
185 0.1035054
186 0.1020469
187 0.09905727
188 0.1012787
189 0.104824
190 0.1070462
191 0.1135039
192 0.1158505
193 0.1187578
194 0.1127258
195 0.1124218
196 0.11276
197 0.1106634
198 0.1085482
199 0.108297
200 0.1032408
201 0.1037425
202 0.1032211
203 0.1018541
204 0.1028146
205 0.1017632
206 0.09632
207 0.1042698
208 0.09559967
209 0.09902947
210 0.09868637
211 0.1087224
212 0.112422
213 0.1121656
214 0.1082302
215 0.1083075
216 0.1080313
217 0.1038919
218 0.09812062
219 0.1051345
220 0.1122917
221 0.1069982
222 0.1189463
223 0.1284181
224 0.1328852
225 0.1376237
226 0.1393519
227 0.1339091
228 0.135281
229 0.1389756
230 0.1376098
231 0.1462306
232 0.1504329
233 0.1514516
234 0.154788
235 0.1550823
236 0.1584395
237 0.1574394
238 0.1582133
239 0.1568944
240 0.1649209
241 0.1673365
242 0.1748569
243 0.179426
244 0.1721084
245 0.1696067
246 0.1727412
247 0.1684575
248 0.1715008
249 0.1639509
250 0.1795908
251 0.17019
252 0.1761357
253 0.1844281
254 0.1681037
255 0.173088
256 0.1751205
257 0.1767349
258 0.1724262
259 0.1766138
260 0.1800867
261 0.1753421
262 0.1748853
263 0.1772746
264 0.1733239
265 0.1754205
266 0.1784635
267 0.1806131
268 0.1819129
269 0.1843858
270 0.1881818
271 0.1844487
272 0.1913688
273 0.1924365
274 0.1946733
275 0.2015129
276 0.2068342
277 0.2100016
278 0.20977
279 0.2023919
280 0.2016142
281 0.2098771
282 0.2097902
283 0.1996375
284 0.1946917
285 0.1997192
286 0.2036647
287 0.2162532
288 0.2124846
289 0.2205931
290 0.2169082
291 0.2143538
292 0.2140193
293 0.2187983
294 0.2139919
295 0.2122096
296 0.2100606
297 0.2052024
298 0.2046032
299 0.2092877
300 0.2113439
301 0.2195228
302 0.217368
303 0.2204253
304 0.2283904
305 0.2253085
306 0.2283132
307 0.2303901
308 0.2241107
309 0.2216534
310 0.2281838
311 0.2286032
312 0.2234553
313 0.217978
314 0.2254699
315 0.2345645
316 0.2335255
317 0.2321719
318 0.2375575
319 0.2421558
320 0.2398321
321 0.243466
322 0.2453515
323 0.2385674
324 0.2360463
325 0.2343387
326 0.2254083
327 0.2384998
328 0.2359978
329 0.2387263
330 0.2515665
331 0.2380606
332 0.2467195
333 0.2637314
334 0.2506264
335 0.2541547
336 0.2530908
337 0.2507045
338 0.2479522
339 0.251603
340 0.25978
341 0.2603543
342 0.2583271
343 0.2619393
344 0.2710274
345 0.2713042
346 0.2715943
347 0.2672802
348 0.2691341
349 0.2675988
350 0.2783214
351 0.2786355
352 0.2801855
353 0.279963
354 0.2854433
355 0.2871843
356 0.2869479
357 0.2839093
358 0.2808126
359 0.2915557
360 0.2894961
361 0.2999328
362 0.2960855
363 0.2853807
364 0.2834894
365 0.2823856
366 0.2787759
367 0.2833392
368 0.2838301
369 0.2845453
370 0.2857049
371 0.2881132
372 0.274685
373 0.2864371
374 0.2856872
375 0.2772954
376 0.2867928
377 0.2970192
378 0.3078812
379 0.2932032
380 0.2946561
381 0.2986102
382 0.2884517
383 0.2962782
384 0.2933844
385 0.2969816
386 0.2975369
387 0.2934963
388 0.295671
389 0.2947334
390 0.2964288
391 0.2937125
392 0.2944756
393 0.2958566
394 0.3027885
395 0.302822
396 0.3006623
397 0.300274
398 0.3036694
399 0.2960186
400 0.295863
401 0.2972835
402 0.2959964
403 0.3090819
404 0.3117724
405 0.3075512
406 0.3073587
407 0.3091225
408 0.3116035
409 0.3116205
410 0.3079343
411 0.3040819
412 0.3124917
413 0.3037788
414 0.2988562
415 0.3045125
416 0.3146164
417 0.317398
418 0.3219118
419 0.3259285
420 0.3257773
421 0.319988
422 0.3177404
423 0.3143082
424 0.3161072
425 0.3190311
426 0.3269219
427 0.3341872
428 0.332593
429 0.3370949
430 0.3347142
431 0.3402673
432 0.337185
433 0.3337563
434 0.3428698
435 0.3437015
436 0.324635
437 0.3288693
438 0.3297489
439 0.3410026
440 0.3413807
441 0.357845
442 0.3560969
443 0.34314
444 0.3390034
445 0.3320023
446 0.3286667
447 0.3345437
448 0.342397
449 0.3397898
450 0.3323041
451 0.3363913
452 0.3341936
453 0.3394986
454 0.3394708
455 0.3444442
456 0.3506084
457 0.3516272
458 0.3512944
459 0.3529505
460 0.3629807
461 0.3585174
462 0.3647576
463 0.355357
464 0.3587173
465 0.3558322
466 0.3611467
467 0.3619816
468 0.3662628
469 0.3649776
470 0.3683957
471 0.3750677
472 0.3751945
473 0.3759945
474 0.3583775
475 0.3656712
476 0.3756677
477 0.3672097
478 0.359234
479 0.3606333
480 0.36329
481 0.3695769
482 0.3670898
483 0.3502085
484 0.3620099
485 0.3825362
486 0.3731157
487 0.3631879
488 0.3542331
489 0.3668026
490 0.3478661
491 0.3673145
492 0.3667719
493 0.3657776
494 0.3627872
495 0.3618162
496 0.3655593
497 0.3692849
498 0.3701116
499 0.3671747
500 0.3772317
501 0.3781768
502 0.3705098
503 0.3717439
504 0.3751804
505 0.3765119
506 0.3730923
507 0.3759197
508 0.3749137
509 0.3695705
510 0.3823412
511 0.3825941
512 0.3927682
513 0.3844081
514 0.3848694
515 0.3917331
516 0.3973178
517 0.3960928
518 0.3934147
519 0.393771
520 0.4063413
521 0.4106023
522 0.4157017
523 0.415669
524 0.4233607
525 0.4107592
526 0.4067691
527 0.4239307
528 0.4124979
529 0.422231
530 0.4082279
531 0.4223774
532 0.4135545
533 0.4133482
534 0.3970621
535 0.4013095
536 0.4023064
537 0.4072667
538 0.4158682
539 0.4176278
540 0.4259322
541 0.4256377
542 0.42876
543 0.4193138
544 0.4196724
545 0.420797
546 0.4303542
547 0.4350848
548 0.437952
549 0.4413307
550 0.4478339
551 0.4442782
552 0.4410829
553 0.4364478
554 0.4447192
555 0.4527496
556 0.4492102
557 0.4691201
558 0.4696936
559 0.4697712
560 0.4568993
561 0.4703821
562 0.4742285
563 0.479058
564 0.4720642
565 0.4820811
566 0.4615081
567 0.4782742
568 0.4661339
569 0.4667858
570 0.4591987
571 0.4634498
572 0.4688721
573 0.4756149
574 0.4851035
575 0.4871747
576 0.4915494
577 0.4902717
578 0.4882273
579 0.4846986
580 0.4844776
581 0.4898484
582 0.4894176
583 0.4878527
584 0.4846714
585 0.4846992
586 0.4895402
587 0.4848289
588 0.4897335
589 0.4920666
590 0.4917861
591 0.4972546
592 0.4965545
593 0.5020685
594 0.477202
595 0.4972025
596 0.4877996
597 0.5008225
598 0.4920342
599 0.4882734
600 0.4805812
601 0.4942351
602 0.4911204
603 0.4746751
604 0.4805339
605 0.4642945
606 0.4789239
607 0.4884345
608 0.4657493
609 0.4643277
610 0.463652
611 0.4581972
612 0.4604129
613 0.4594169
614 0.4695837
615 0.4620422
616 0.4638657
617 0.4650362
618 0.4657145
619 0.4720462
620 0.4821985
621 0.4827215
622 0.4868923
623 0.48055
624 0.4864134
625 0.4900189
626 0.4926907
627 0.4904903
628 0.4950776
629 0.5040336
630 0.4954257
631 0.5000732
632 0.5014949
633 0.506122
634 0.4942372
635 0.5005809
636 0.5037732
637 0.5050505
638 0.5154523
639 0.5091314
640 0.5144299
641 0.5221775
642 0.4999072
643 0.51031
644 0.5000899
645 0.5019421
646 0.4706665
647 0.4712433
648 0.4944755
649 0.5009412
650 0.4823394
651 0.5003689
652 0.4931753
653 0.5025469
654 0.4932177
655 0.4994032
656 0.5013039
657 0.4996985
658 0.4951447
659 0.4948191
660 0.4987733
661 0.5036262
662 0.5015702
663 0.5069194
664 0.5075873
665 0.505926
666 0.4995809
667 0.5012949
668 0.5084115
669 0.50635
670 0.5108039
671 0.512594
672 0.5116237
673 0.520039
674 0.5184852
675 0.5135783
676 0.5145968
677 0.5108447
678 0.5250993
679 0.5243026
680 0.5284917
681 0.5324332
682 0.5249036
683 0.5086709
684 0.5362183
685 0.5341277
686 0.5174105
687 0.5317218
688 0.5234608
689 0.53504
690 0.5237343
691 0.5347873
692 0.5230163
693 0.5481434
694 0.5354593
695 0.5315891
696 0.5336054
697 0.5365306
698 0.5339814
699 0.5400633
700 0.5469514
701 0.5542972
702 0.5532896
703 0.5451155
704 0.5435819
705 0.5480989
706 0.5539495
707 0.5524144
708 0.5538062
709 0.5567176
710 0.5604408
711 0.563381
712 0.5556121
713 0.5653188
714 0.5669136
715 0.5724323
716 0.5721099
717 0.5748351
718 0.5632064
719 0.5704176
720 0.5836416
721 0.5648547
722 0.5594664
723 0.5751309
724 0.5770283
725 0.5653526
726 0.5889735
727 0.5830427
728 0.5784056
729 0.5522566
730 0.5733387
731 0.5659426
732 0.5847368
733 0.5910854
734 0.5769032
735 0.5775595
736 0.5840119
737 0.5763299
738 0.5771852
739 0.5748044
740 0.5791318
741 0.5802217
742 0.5771086
743 0.5652538
744 0.5644775
745 0.5644358
746 0.5666245
747 0.5584728
748 0.5595343
749 0.5649163
750 0.5644859
751 0.567777
752 0.5647323
753 0.5782701
754 0.5775331
755 0.5805423
756 0.5823993
757 0.58371
758 0.5865842
759 0.5922527
760 0.6004753
761 0.5967935
762 0.5876974
763 0.5880032
764 0.6002595
765 0.5685606
766 0.5844797
767 0.5876551
768 0.5912721
769 0.5704756
770 0.5754889
771 0.5722293
772 0.5846488
773 0.5780419
774 0.5821052
775 0.5893993
776 0.586476
777 0.5951147
778 0.5940344
779 0.5923138
780 0.592892
781 0.5858367
782 0.5814096
783 0.5888405
784 0.5795335
785 0.5844841
786 0.5751992
787 0.5683652
788 0.5735299
789 0.5705043
790 0.5755857
791 0.567432
792 0.5687835
793 0.5833151
794 0.5851292
795 0.5856712
796 0.5855875
797 0.5967709
798 0.5933261
799 0.6073746
800 0.6023524
801 0.6030973
802 0.6069571
803 0.6227949
804 0.6183705
805 0.5933436
806 0.6165251
807 0.6010768
808 0.6100361
809 0.6100262
810 0.6223171
811 0.6093767
812 0.6041536
813 0.6011513
814 0.6030858
815 0.6100259
816 0.61071
817 0.6127558
818 0.6067313
819 0.6090834
820 0.6121405
821 0.6022159
822 0.6037257
823 0.6039642
824 0.6084127
825 0.6176964
826 0.6201289
827 0.6220067
828 0.6181244
829 0.6257572
830 0.6202704
831 0.6286055
832 0.6230927
833 0.6229667
834 0.6246651
835 0.6197928
836 0.6412056
837 0.6337326
838 0.6311647
839 0.6383426
840 0.6329226
841 0.6262087
842 0.6333238
843 0.6342412
844 0.6209198
845 0.6373674
846 0.6400692
847 0.6460535
848 0.6668401
849 0.6595695
850 0.6762363
851 0.6572619
852 0.6672494
853 0.6703191
854 0.6715265
855 0.668855
856 0.6574121
857 0.6583001
858 0.6661928
859 0.6597524
860 0.6609491
861 0.6615741
862 0.6597825
863 0.6618181
864 0.6579374
865 0.6595756
866 0.6641551
867 0.6616254
868 0.6716422
869 0.6697232
870 0.6684585
871 0.66721
872 0.6663942
873 0.6667823
874 0.6585799
875 0.6546998
876 0.6719329
877 0.6641083
878 0.6662022
879 0.6650239
880 0.6649535
881 0.6677729
882 0.6620103
883 0.6623629
884 0.6709772
885 0.6776615
886 0.6661625
887 0.670159
888 0.6681141
889 0.6660234
890 0.6667162
891 0.6582931
892 0.6712465
893 0.6823381
894 0.6749339
895 0.6712434
896 0.660183
897 0.6572925
898 0.6491739
899 0.663636
900 0.6521031
901 0.6594967
902 0.6602421
903 0.6602894
904 0.667177
905 0.6592204
906 0.6613986
907 0.6599697
908 0.6488757
909 0.6569739
910 0.6617453
911 0.6593714
912 0.6592439
913 0.6646608
914 0.6694694
915 0.6670574
916 0.6626933
917 0.6572427
918 0.6635137
919 0.6640273
920 0.6726755
921 0.6709809
922 0.6639148
923 0.6687262
924 0.6670178
925 0.6563227
926 0.6712795
927 0.677722
928 0.6747257
929 0.6732234
930 0.6651613
931 0.6565426
932 0.6762053
933 0.671225
934 0.6611729
935 0.6710309
936 0.6623036
937 0.6615514
938 0.6695575
939 0.6664034
940 0.6430478
941 0.6558497
942 0.6519007
943 0.6602989
944 0.6538448
945 0.6572239
946 0.6608533
947 0.6594636
948 0.6581569
949 0.6568391
950 0.6557255
951 0.6607866
952 0.6582955
953 0.6533375
954 0.6440148
955 0.6369147
956 0.6408613
957 0.6341894
958 0.6402983
959 0.6364353
960 0.635092
961 0.6317933
962 0.6383085
963 0.6431125
964 0.6419638
965 0.6455598
966 0.6410674
967 0.6479101
968 0.6445357
969 0.6427639
970 0.6413761
971 0.6559169
972 0.6527681
973 0.646887
974 0.6602533
975 0.6394805
976 0.656701
977 0.6470262
978 0.6588614
979 0.6434929
980 0.6614268
981 0.6542548
982 0.6612999
983 0.6561299
984 0.6586979
985 0.6527447
986 0.6624609
987 0.6736164
988 0.6610875
989 0.661585
990 0.6636621
991 0.6668112
992 0.6663792
993 0.6716311
994 0.6705088
995 0.6669958
996 0.6680334
997 0.6748995
998 0.6750552
999 0.6780462
1000 0.6812621
1001 0.6779518
1002 0.6756198
1003 0.6781864
1004 0.6779207
1005 0.6815842
1006 0.6768391
1007 0.6708918
1008 0.6829391
1009 0.687869
1010 0.6850542
1011 0.6877236
1012 0.6935042
1013 0.6949504
1014 0.6901057
1015 0.6871238
1016 0.6916423
1017 0.6893314
1018 0.6912228
1019 0.6933784
1020 0.7097628
1021 0.6955172
1022 0.6924753
1023 0.6918635
1024 0.69359
1025 0.6973315
1026 0.6904723
1027 0.6868476
1028 0.684486
1029 0.6854334
1030 0.6947228
1031 0.7054321
1032 0.7028061
1033 0.7098891
1034 0.7085977
1035 0.7103018
1036 0.7139124
1037 0.7115144
1038 0.7208838
1039 0.7230457
1040 0.7199937
1041 0.7270643
1042 0.710694
1043 0.7126309
1044 0.7185292
1045 0.7200208
1046 0.7250076
1047 0.7255176
1048 0.7259176
1049 0.7236448
1050 0.7310867
1051 0.7384664
1052 0.7471032
1053 0.7413704
1054 0.7398159
1055 0.7312636
1056 0.7286108
1057 0.7309664
1058 0.7289187
1059 0.7306384
1060 0.7337807
1061 0.7411532
1062 0.7442679
1063 0.7494817
1064 0.7443146
1065 0.7522611
1066 0.7653896
1067 0.7623186
1068 0.7562492
1069 0.7569
1070 0.7629898
1071 0.7709157
1072 0.7582223
1073 0.7620671
1074 0.7719225
1075 0.7666845
1076 0.7753754
1077 0.7780886
1078 0.7847942
1079 0.7771381
1080 0.7809559
1081 0.7747099
1082 0.775061
1083 0.7778222
1084 0.7783126
1085 0.777661
1086 0.7783215
1087 0.7785533
1088 0.7813378
1089 0.7822882
1090 0.7768701
1091 0.7725273
1092 0.7720509
1093 0.7680959
1094 0.7651383
1095 0.7626599
1096 0.7637985
1097 0.7641966
1098 0.7688808
1099 0.7715445
1100 0.7704398
1101 0.7665181
1102 0.7730475
1103 0.7794349
1104 0.7861253
1105 0.7873887
1106 0.7934847
1107 0.7648386
1108 0.7922526
1109 0.7995673
1110 0.7962005
1111 0.8017299
1112 0.7949653
1113 0.8021405
1114 0.8043208
1115 0.8010547
1116 0.8050975
1117 0.8012398
1118 0.8034044
1119 0.8199782
1120 0.822874
1121 0.8189561
1122 0.8139161
1123 0.8146971
1124 0.8098497
1125 0.8261663
1126 0.8256164
1127 0.8266713
1128 0.8232398
1129 0.8371629
1130 0.8343879
1131 0.8309217
1132 0.8306518
1133 0.8334978
1134 0.8308156
1135 0.8383353
1136 0.8382371
1137 0.8360338
1138 0.8322856
1139 0.8322409
1140 0.8353711
1141 0.8452993
1142 0.8497249
1143 0.8515859
1144 0.853269
1145 0.865416
1146 0.8603501
1147 0.8591041
1148 0.8585535
1149 0.8630555
1150 0.8575368
1151 0.8561764
1152 0.8513842
1153 0.8633957
1154 0.8640121
1155 0.8621117
1156 0.854304
1157 0.8551763
1158 0.8532816
1159 0.8563092
1160 0.8511456
1161 0.8545119
1162 0.8565953
1163 0.8554524
1164 0.8557784
1165 0.8575383
1166 0.8598523
1167 0.867952
1168 0.8588252
1169 0.8647896
1170 0.8653013
1171 0.8680156
1172 0.8728102
1173 0.8711172
1174 0.869959
1175 0.8646327
1176 0.862173
1177 0.8583931
1178 0.8559521
1179 0.856592
1180 0.8556395
1181 0.8610383
1182 0.8632061
1183 0.8632434
1184 0.8642466
1185 0.8618453
1186 0.8727323
1187 0.8718743
1188 0.8642386
1189 0.8561501
1190 0.8578056
1191 0.8717798
1192 0.8648514
1193 0.8681937
1194 0.8672468
1195 0.868668
1196 0.8660818
1197 0.8633177
1198 0.8663834
1199 0.8769646
1200 0.8917973
1201 0.8666842
1202 0.8637298
1203 0.8650196
1204 0.8706887
1205 0.8838739
1206 0.8798488
1207 0.884527
1208 0.8856444
1209 0.8839625
1210 0.8725457
1211 0.8779666
1212 0.8836516
1213 0.878983
1214 0.8793039
1215 0.8763439
1216 0.873348
1217 0.8731192
1218 0.8742554
1219 0.8743665
1220 0.8713382
1221 0.8759882
1222 0.8812363
1223 0.8886061
1224 0.8857229
1225 0.8801172
1226 0.8809037
1227 0.883381
1228 0.8869888
1229 0.8963536
1230 0.9006606
1231 0.8992829
1232 0.8980368
1233 0.8941495
1234 0.8933284
1235 0.8918792
1236 0.8893893
1237 0.8923697
1238 0.8964092
1239 0.8956174
1240 0.9029762
1241 0.9011365
1242 0.8980396
1243 0.8992974
1244 0.898589
1245 0.902041
1246 0.8987746
1247 0.8962903
1248 0.9046028
1249 0.9062064
1250 0.9059715
1251 0.8981478
1252 0.9038883
1253 0.9042979
1254 0.9076707
1255 0.9024025
1256 0.9011412
1257 0.8959091
1258 0.8979183
1259 0.9000406
1260 0.8973259
1261 0.900874
1262 0.900106
1263 0.8977509
1264 0.8937155
1265 0.892464
1266 0.8999213
1267 0.8910764
1268 0.8954498
1269 0.8962936
1270 0.8929383
1271 0.8958061
1272 0.8980937
1273 0.8935168
1274 0.8983411
1275 0.9018114
1276 0.9100479
1277 0.9186497
1278 0.9279022
1279 0.9296731
1280 0.9256519
1281 0.9328549
1282 0.9363519
1283 0.9368961
1284 0.9343575
1285 0.9261765
1286 0.9263496
1287 0.9275639
1288 0.931238
1289 0.9352078
1290 0.9322968
1291 0.9305883
1292 0.9342515
1293 0.9339659
1294 0.9321894
1295 0.9312091
1296 0.9283375
1297 0.9273636
1298 0.9269171
1299 0.9273332
1300 0.9333916
1301 0.9371374
1302 0.9361799
1303 0.9345698
1304 0.9375081
1305 0.9332576
1306 0.9361839
1307 0.9394422
1308 0.9366199
1309 0.9430183
1310 0.9413443
1311 0.9442179
1312 0.9478074
1313 0.9499885
1314 0.9561019
1315 0.960534
1316 0.966368
1317 0.9740984
1318 0.9782383
1319 0.9800964
1320 0.9810897
1321 0.9792485
1322 0.9815449
1323 0.9852653
1324 0.9848802
1325 0.9871602
1326 0.9890577
1327 0.9947117
1328 0.9961503
1329 0.990618
1330 0.9899147
1331 0.9894667
1332 0.9853452
1333 0.9801672
1334 0.9769659
1335 0.9821847
1336 0.9941189
1337 0.9811474
1338 0.9813145
1339 0.9740183
1340 0.9713843
1341 0.9680644
1342 0.9672399
1343 0.9678236
1344 0.9721547
1345 0.9723949
1346 0.9799953
1347 0.9714226
1348 0.984122
1349 0.9842775
1350 0.9815044
1351 0.9780718
1352 0.9822921
1353 0.9826317
1354 0.975771
1355 0.9705777
1356 0.9665787
1357 0.9665522
1358 0.9684849
1359 0.9661747
1360 0.9653513
1361 0.9656792
1362 0.960453
1363 0.9692417
1364 0.9678189
1365 0.9701204
1366 0.9694191
1367 0.9732395
1368 0.983685
1369 0.9884428
1370 0.9942259
1371 0.9977746
1372 0.9986231
1373 0.994976
1374 1.000934
1375 0.9983162
1376 0.9926863
1377 0.9891209
1378 0.9937845
1379 0.9973665
1380 0.997613
1381 0.9930574
1382 0.9938366
1383 0.9985284
1384 0.9978744
1385 0.9981337
1386 1.000988
1387 0.9991736
1388 1.001812
1389 1.004412
1390 1.007214
1391 1.004982
1392 0.997323
1393 1.004911
1394 1.001783
1395 0.9986772
1396 1.001883
1397 1.004369
1398 0.9972245
1399 0.9996821
1400 1.00167
1401 1.005624
1402 1.008467
1403 1.009128
1404 1.018479
1405 1.018005
1406 1.018685
1407 1.015897
1408 1.0181
1409 1.01843
1410 1.019681
1411 1.022572
1412 1.020101
1413 1.018564
1414 1.015568
1415 1.019421
1416 1.020535
1417 1.02533
1418 1.023573
1419 1.022228
1420 1.027095
1421 1.03489
1422 1.039423
1423 1.043557
1424 1.049325
1425 1.047814
1426 1.050306
1427 1.04789
1428 1.044891
1429 1.04645
1430 1.042824
1431 1.038579
1432 1.034713
1433 1.037274
1434 1.032532
1435 1.030585
1436 1.02341
1437 1.018845
1438 1.020833
1439 1.024025
1440 1.019683
1441 1.017573
1442 1.015805
1443 1.01907
1444 1.021468
1445 1.013218
1446 1.017787
1447 1.010076
1448 1.020411
1449 1.018304
1450 1.016661
1451 1.01716
1452 1.010351
1453 1.019472
1454 1.017476
1455 1.010372
1456 1.017831
1457 1.021407
1458 1.022611
1459 1.025619
1460 1.029746
1461 1.034547
1462 1.029616
1463 1.025835
1464 1.029246
1465 1.032639
1466 1.032126
1467 1.039151
1468 1.039022
1469 1.040422
1470 1.043451
1471 1.037065
1472 1.03819
1473 1.041459
1474 1.039602
1475 1.035693
1476 1.035378
1477 1.038115
1478 1.0371
1479 1.035721
1480 1.040279
1481 1.037593
1482 1.041401
1483 1.040627
1484 1.038493
1485 1.046678
1486 1.050767
1487 1.043141
1488 1.037604
1489 1.016698
1490 1.025088
1491 1.027206
1492 1.025243
1493 1.025757
1494 1.022506
1495 1.016916
1496 1.024312
1497 1.02431
1498 1.02408
1499 1.02377
1500 1.022156
1501 1.021396
1502 1.015351
1503 1.015531
1504 1.014565
1505 1.01423
1506 1.023669
1507 1.014486
1508 1.013743
1509 1.016766
1510 1.019317
1511 1.008371
1512 1.00736
1513 1.00375
1514 1.003631
1515 1.004313
1516 1.007744
1517 1.009026
1518 1.013287
1519 1.014475
1520 1.020921
1521 1.02308
1522 1.022157
1523 1.018688
1524 1.020131
1525 1.017796
1526 1.018069
1527 1.01989
1528 1.021796
1529 1.024881
1530 1.030118
1531 1.025004
1532 1.029306
1533 1.030125
1534 1.027136
1535 1.027074
1536 1.024921
1537 1.029324
1538 1.028374
1539 1.025753
1540 1.025998
1541 1.021829
1542 1.0272
1543 1.019701
1544 1.018965
1545 1.018979
1546 1.014979
1547 1.017944
1548 1.016418
1549 1.01587
1550 1.024792
1551 1.031483
1552 1.030902
1553 1.03427
1554 1.034189
1555 1.030385
1556 1.037249
1557 1.036897
1558 1.028368
1559 1.030375
1560 1.034076
1561 1.034835
1562 1.035048
1563 1.036015
1564 1.03411
1565 1.038762
1566 1.036011
1567 1.026303
1568 1.028152
1569 1.031393
1570 1.037735
1571 1.039473
1572 1.039648
1573 1.051245
1574 1.051606
1575 1.047551
1576 1.039346
1577 1.03527
1578 1.034454
1579 1.031305
1580 1.034325
1581 1.041373
1582 1.05106
1583 1.055215
1584 1.054344
1585 1.052169
1586 1.055931
1587 1.055268
1588 1.049906
1589 1.047038
1590 1.045377
1591 1.041603
1592 1.053335
1593 1.050505
1594 1.048966
1595 1.056406
1596 1.056307
1597 1.052878
1598 1.048469
1599 1.052904
1600 1.050207
1601 1.048186
1602 1.045672
1603 1.043732
1604 1.051849
1605 1.053663
1606 1.055449
1607 1.066162
1608 1.065857
1609 1.062555
1610 1.05501
1611 1.0521
1612 1.055514
1613 1.055219
1614 1.059849
1615 1.057366
1616 1.055968
1617 1.056723
1618 1.062012
1619 1.056297
1620 1.052054
1621 1.04186
1622 1.042301
1623 1.04213
1624 1.047524
1625 1.052903
1626 1.056178
1627 1.052545
1628 1.045254
1629 1.042625
1630 1.043985
1631 1.038597
1632 1.03709
1633 1.0367
1634 1.041622
1635 1.037271
1636 1.04757
1637 1.038339
1638 1.041239
1639 1.046353
1640 1.050167
1641 1.047598
1642 1.047876
1643 1.042338
1644 1.034379
1645 1.034754
1646 1.038969
1647 1.038966
1648 1.043319
1649 1.045231
1650 1.043592
1651 1.041861
1652 1.043874
1653 1.045407
1654 1.0451
1655 1.054186
1656 1.052751
1657 1.053161
1658 1.044485
1659 1.043877
1660 1.040817
1661 1.03904
1662 1.044257
1663 1.039006
1664 1.03841
1665 1.043242
1666 1.043553
1667 1.039853
1668 1.039155
1669 1.047576
1670 1.051429
1671 1.048504
1672 1.049935
1673 1.054858
1674 1.054694
1675 1.061988
1676 1.059012
1677 1.05743
1678 1.051806
1679 1.05096
1680 1.054242
1681 1.053291
1682 1.052818
1683 1.05129
1684 1.048898
1685 1.050752
1686 1.05135
1687 1.052322
1688 1.058576
1689 1.047351
1690 1.054302
1691 1.055603
1692 1.050164
1693 1.041585
1694 1.043577
1695 1.040718
1696 1.029565
1697 1.030027
1698 1.034076
1699 1.035112
1700 1.035008
1701 1.038693
1702 1.037106
1703 1.040727
1704 1.0412
1705 1.044597
1706 1.045146
1707 1.044255
1708 1.045061
1709 1.039549
1710 1.040055
1711 1.042471
1712 1.04105
1713 1.035342
1714 1.03551
1715 1.036747
1716 1.041249
1717 1.041098
1718 1.038453
1719 1.038301
1720 1.042203
1721 1.042567
1722 1.041662
1723 1.04504
1724 1.048092
1725 1.050531
1726 1.052839
1727 1.050858
1728 1.057292
1729 1.058841
1730 1.048154
1731 1.0589
1732 1.058609
1733 1.05947
1734 1.05424
1735 1.066182
1736 1.06584
1737 1.064861
1738 1.064213
1739 1.06428
1740 1.063304
1741 1.079687
1742 1.076587
1743 1.073252
1744 1.058908
1745 1.061396
1746 1.044588
1747 1.051068
1748 1.046822
1749 1.042748
1750 1.044345
1751 1.038878
1752 1.039736
1753 1.049054
1754 1.051031
1755 1.052949
1756 1.047957
1757 1.045435
1758 1.050467
1759 1.053861
1760 1.055919
1761 1.056778
1762 1.055161
1763 1.057843
1764 1.057051
1765 1.057129
1766 1.062315
1767 1.065349
1768 1.06369
1769 1.063025
1770 1.063342
1771 1.063929
1772 1.064259
1773 1.056978
1774 1.05343
1775 1.056834
1776 1.068657
1777 1.065413
1778 1.060396
1779 1.058932
1780 1.059426
1781 1.044655
1782 1.041508
1783 1.038265
1784 1.048329
1785 1.04464
1786 1.045626
1787 1.064806
1788 1.05248
1789 1.05081
1790 1.044515
1791 1.028741
1792 1.045898
1793 1.038447
1794 1.037209
1795 1.030897
1796 1.030575
1797 1.02474
1798 1.023993
1799 1.017662
1800 1.015259
1801 1.019792
1802 1.020067
1803 1.020764
1804 1.017099
1805 1.02123
1806 1.01774
1807 1.01335
1808 1.020275
1809 1.017396
1810 1.03374
1811 1.026879
1812 1.031658
1813 1.028631
1814 1.032748
1815 1.03343
1816 1.041349
1817 1.035327
1818 1.043617
1819 1.039049
1820 1.030829
1821 1.019289
1822 1.034972
1823 1.039373
1824 1.029841
1825 1.028908
1826 1.033613
1827 1.036992
1828 1.025622
1829 1.023971
1830 1.027874
1831 1.025822
1832 1.029718
1833 1.0346
1834 1.028431
1835 1.03135
1836 1.009394
1837 1.019397
1838 1.044982
1839 1.030586
1840 1.034008
1841 1.037776
1842 1.054952
1843 1.033184
1844 1.055786
1845 1.036355
1846 1.031526
1847 1.039664
1848 1.038121
1849 1.029364
1850 1.031235
1851 1.027243
1852 1.029434
1853 1.035177
1854 1.042599
1855 1.038177
1856 1.033481
1857 1.038621
1858 1.028465
1859 1.028264
1860 1.024126
1861 1.0289
1862 1.037689
1863 1.035237
1864 1.030035
1865 1.030551
1866 1.041389
1867 1.031781
1868 1.027168
1869 1.036602
1870 1.033769
1871 1.033622
1872 1.036917
1873 1.03768
1874 1.034492
1875 1.038934
1876 1.034115
1877 1.027075
1878 1.036931
1879 1.014989
1880 1.032068
1881 1.032232
1882 1.020172
1883 1.035157
1884 1.033854
1885 1.031283
1886 1.02614
1887 1.028443
1888 1.021042
1889 1.018686
1890 1.021004
1891 1.020904
1892 1.015365
1893 1.014389
1894 1.012955
1895 1.015652
1896 1.015587
1897 1.009247
1898 1.01228
1899 1.008509
1900 1.011459
1901 1.012039
1902 1.013975
1903 1.021645
1904 1.010898
1905 1.018934
1906 1.018005
1907 1.014494
1908 1.008079
1909 1.01225
1910 1.010873
1911 1.004927
1912 1.002996
1913 1.006912
1914 1.01057
1915 1.005257
1916 1.00456
1917 1.003403
1918 1.003075
1919 0.9972507
1920 0.9993896
1921 0.9998327
1922 1.002947
1923 1.010924
1924 1.011129
1925 1.016925
1926 1.018066
1927 1.017211
1928 1.020722
1929 1.024889
1930 1.019421
1931 1.015869
1932 1.015545
1933 1.020645
1934 1.014855
1935 1.018213
1936 0.9898258
1937 1.024538
1938 1.019975
1939 1.025485
1940 1.019649
1941 1.022857
1942 1.028516
1943 1.028716
1944 1.024273
1945 1.02852
1946 1.028624
1947 1.015082
1948 1.012535
1949 1.016509
1950 1.009869
1951 1.015351
1952 0.9971861
1953 0.99948
1954 1.013909
1955 1.009947
1956 1.009807
1957 0.9981098
1958 1.001735
1959 1.00597
1960 1.012133
1961 1.016311
1962 1.013504
1963 1.013089
1964 1.015507
1965 1.014171
1966 1.018432
1967 1.012269
1968 1.007883
1969 1.014035
1970 1.014743
1971 1.016177
1972 1.024837
1973 1.031722
1974 1.03352
1975 1.034157
1976 1.022701
1977 1.020083
1978 1.027465
1979 1.019154
1980 1.027759
1981 1.022982
1982 1.024668
1983 1.030075
1984 1.033747
1985 1.033558
1986 1.039011
1987 1.034394
1988 1.030681
1989 1.007362
1990 1.035119
1991 1.022961
1992 1.021465
1993 1.032349
1994 1.008307
1995 1.010398
1996 1.022645
1997 0.9877533
1998 1.007774
1999 1.026869
2000 1.014727
2001 1.024119
2002 1.027261
2003 1.020878
2004 1.026779
2005 1.026013
2006 1.019511
2007 1.02057
2008 1.021156
2009 1.023145
2010 1.020569
2011 1.025268
2012 1.018918
2013 1.016335
2014 1.016601
2015 1.017717
2016 1.015004
2017 1.010064
2018 1.009118
2019 1.010709
2020 1.009026
2021 1.009649
2022 1.00013
2023 1.015484
2024 1.020696
2025 1.007276
2026 1.017967
2027 1.026893
2028 1.024968
2029 1.025426
2030 1.021806
2031 1.030633
2032 1.023608
2033 1.022887
2034 1.022417
2035 1.030803
2036 1.040694
2037 1.002717
2038 1.029188
2039 1.02987
2040 1.035513
2041 1.016028
2042 1.037578
2043 1.030113
2044 1.007512
2045 1.016555
2046 1.017316
2047 1.007577
2048 1.014738
2049 1.009025
2050 1.032031
2051 1.014593
2052 0.9929159
2053 0.988556
2054 1.007136
2055 1.003135
2056 1.009577
2057 1.019906
2058 1.002347
2059 1.024049
2060 1.031424
2061 1.026697
2062 1.023447
2063 1.026085
2064 1.021033
2065 1.023847
2066 1.030748
2067 1.029316
2068 1.029338
2069 1.031361
2070 1.033706
2071 1.059809
2072 1.039862
2073 1.047094
2074 1.040686
2075 1.050056
2076 1.060203
2077 1.061547
2078 1.077585
2079 1.068946
2080 1.070567
2081 1.0705
2082 1.071008
2083 1.073822
2084 1.079457
2085 1.078145
2086 1.084338
2087 1.079897
2088 1.085796
2089 1.083148
2090 1.097668
2091 1.096862
2092 1.100148
2093 1.103026
2094 1.112086
2095 1.107115
2096 1.112708
2097 1.111299
2098 1.125342
2099 1.120612
2100 1.097735
2101 1.110718
2102 1.109174
2103 1.112988
2104 1.100563
2105 1.085132
2106 1.113084
2107 1.088649
2108 1.092808
2109 1.10059
2110 1.101631
2111 1.107245
2112 1.082802
2113 1.096385
2114 1.100267
2115 1.097083
2116 1.095956
2117 1.089714
2118 1.081928
2119 1.086833
2120 1.086267
2121 1.087166
2122 1.091998
2123 1.092081
2124 1.088336
2125 1.088244
2126 1.091885
2127 1.09532
2128 1.105438
2129 1.097104
2130 1.095656
2131 1.099538
2132 1.094908
2133 1.100796
2134 1.106471
2135 1.102827
2136 1.103918
2137 1.106411
2138 1.112524
2139 1.111277
2140 1.109844
2141 1.111039
2142 1.112411
2143 1.112194
2144 1.116464
2145 1.129207
2146 1.120754
2147 1.116314
2148 1.126294
2149 1.098162
2150 1.1058
2151 1.099467
2152 1.104422
2153 1.105738
2154 1.106
2155 1.092912
2156 1.106209
2157 1.103148
2158 1.109326
2159 1.08399
2160 1.117189
2161 1.11798
2162 1.111402
2163 1.114917
2164 1.118765
2165 1.123012
2166 1.123482
2167 1.135275
2168 1.141321
2169 1.124372
2170 1.121163
2171 1.122529
2172 1.116729
2173 1.120021
2174 1.118963
2175 1.113877
2176 1.115866
2177 1.113675
2178 1.115312
2179 1.11281
2180 1.115025
2181 1.110436
2182 1.097894
2183 1.101767
2184 1.104304
2185 1.108417
2186 1.09318
2187 1.090931
2188 1.093303
2189 1.091993
2190 1.089437
2191 1.095964
2192 1.097136
2193 1.093343
2194 1.092094
2195 1.093254
2196 1.092279
2197 1.096035
2198 1.094882
2199 1.044411
2200 1.099574
2201 1.098458
2202 1.102213
2203 1.094806
2204 1.103713
2205 1.116026
2206 1.097297
2207 1.098348
2208 1.102913
2209 1.11716
2210 1.094204
2211 1.079625
2212 1.102939
2213 1.107965
2214 1.105519
2215 1.104605
2216 1.067979
2217 1.100612
2218 1.101611
2219 1.104525
2220 1.09177
2221 1.088326
2222 1.082804
2223 1.092138
2224 1.082911
2225 1.092104
2226 1.063883
2227 1.084806
2228 1.081477
2229 1.087903
2230 1.077518
2231 1.089454
2232 1.090312
2233 1.104015
2234 1.096326
2235 1.105694
2236 1.095487
2237 1.100739
2238 1.096056
2239 1.094378
2240 1.09712
2241 1.09852
2242 1.101294
2243 1.106283
2244 1.105012
2245 1.111891
2246 1.108136
2247 1.107215
2248 1.107978
2249 1.106154
2250 1.105325
2251 1.097144
2252 1.103541
2253 1.111998
2254 1.105368
2255 1.107974
2256 1.096889
2257 1.100538
2258 1.105955
2259 1.098054
2260 1.103204
2261 1.10386
2262 1.1149
2263 1.112642
2264 1.098319
2265 1.107541
2266 1.091245
2267 1.086799
2268 1.092033
2269 1.087928
2270 1.100951
2271 1.096892
2272 1.08367
2273 1.086913
2274 1.084238
2275 1.087564
2276 1.0766
2277 1.08273
2278 1.084614
2279 1.086052
2280 1.091912
2281 1.085167
2282 1.081391
2283 1.080984
2284 1.083124
2285 1.086858
2286 1.078366
2287 1.087769
2288 1.089667
2289 1.085986
2290 1.088497
2291 1.089126
2292 1.08261
2293 1.075161
2294 1.081089
2295 1.078758
2296 1.082822
2297 1.077278
2298 1.079327
2299 1.079519
2300 1.081884
2301 1.083645
2302 1.090317
2303 1.100891
2304 1.08781
2305 1.085336
2306 1.083928
2307 1.082788
2308 1.082165
2309 1.070959
2310 1.089581
2311 1.085452
2312 1.0677
2313 1.075583
2314 1.082957
2315 1.069168
2316 1.074043
2317 1.085171
2318 1.080321
2319 1.068741
2320 1.070607
2321 1.064597
2322 1.072218
2323 1.075096
2324 1.051343
2325 1.063797
2326 1.065144
2327 1.067657
2328 1.07092
2329 1.060415
2330 1.058653
2331 1.051072
2332 1.047347
2333 1.064351
2334 1.060759
2335 1.065554
2336 1.064591
2337 1.056428
2338 1.044093
2339 1.043159
2340 1.047523
2341 1.051396
2342 1.039284
2343 1.042222
2344 1.042919
2345 1.049524
2346 1.035432
2347 1.031282
2348 1.039647
2349 1.044862
2350 1.057944
2351 1.069368
2352 1.066426
2353 1.058559
2354 1.05346
2355 1.075203
2356 1.065238
2357 1.066954
2358 1.068153
2359 1.06591
2360 1.084854
2361 1.074387
2362 1.078719
2363 1.069297
2364 1.074919
2365 1.062707
2366 1.060977
2367 1.059308
2368 1.067423
2369 1.064757
2370 1.066656
2371 1.068389
2372 1.055048
2373 1.069827
2374 1.062152
2375 1.076973
2376 1.067806
2377 1.05771
2378 1.067959
2379 1.066549
2380 1.063866
2381 1.05426
2382 1.053437
2383 1.05702
2384 1.049716
2385 1.056345
2386 1.044073
2387 1.04698
2388 1.040539
2389 1.029932
2390 1.031485
2391 1.037391
2392 1.033254
2393 1.018839
2394 1.027279
2395 1.021902
2396 1.027365
2397 1.02839
2398 1.029727
2399 1.020758
2400 1.02554
2401 1.029592
2402 1.026521
2403 1.02383
2404 1.044636
2405 1.037687
2406 1.045193
2407 1.03137
2408 1.035049
2409 1.051782
2410 1.05897
2411 1.052646
2412 1.054592
2413 1.057733
2414 1.061446
2415 1.052175
2416 1.066559
2417 1.072548
2418 1.067936
2419 1.050769
2420 1.07046
2421 1.073027
2422 1.072698
2423 1.074232
2424 1.07897
2425 1.066638
2426 1.069314
2427 1.068435
2428 1.068327
2429 1.080022
2430 1.080057
2431 1.039153
2432 1.077523
2433 1.073684
2434 1.055944
2435 1.059229
2436 1.04038
2437 1.061506
2438 1.044378
2439 1.062234
2440 1.054857
2441 1.065994
2442 1.065632
2443 1.073508
2444 1.067577
2445 1.074253
2446 1.07015
2447 1.07954
2448 1.070976
2449 1.07331
2450 1.07311
2451 1.076352
2452 1.080782
2453 1.076782
2454 1.080549
2455 1.076454
2456 1.081023
2457 1.081391
2458 1.093708
2459 1.082814
2460 1.085617
2461 1.09696
2462 1.094371
2463 1.098074
2464 1.090766
2465 1.096109
2466 1.094128
2467 1.09345
2468 1.105126
2469 1.101612
2470 1.104896
2471 1.11178
2472 1.116784
2473 1.114257
2474 1.11733
2475 1.117153
2476 1.115626
2477 1.119643
2478 1.118957
2479 1.109234
2480 1.117517
2481 1.110076
2482 1.113554
2483 1.102999
2484 1.097208
2485 1.0961
2486 1.093298
2487 1.098324
2488 1.095769
2489 1.085432
2490 1.079556
2491 1.063171
2492 1.079424
2493 1.087505
2494 1.085755
2495 1.079362
2496 1.086082
2497 1.087967
2498 1.089664
2499 1.084711
2500 1.079136
2501 1.06631
2502 1.077536
2503 1.085605
2504 1.082515
2505 1.073019
2506 1.06884
2507 1.082391
2508 1.07462
2509 1.077927
2510 1.088257
2511 1.095134
2512 1.096788
2513 1.099543
2514 1.100708
2515 1.105552
2516 1.109267
2517 1.113157
2518 1.112973
2519 1.114217
2520 1.122833
2521 1.093687
2522 1.129279
2523 1.115577
2524 1.12791
2525 1.12727
2526 1.11861
2527 1.121243
2528 1.119947
2529 1.128426
2530 1.121822
2531 1.112446
2532 1.131305
2533 1.126778
2534 1.112252
2535 1.038004
2536 1.112349
2537 1.104185
2538 1.102042
2539 1.097676
2540 1.092596
2541 1.085135
2542 1.081623
2543 1.078733
2544 1.076085
2545 1.054638
2546 1.084983
2547 1.081888
2548 1.08328
2549 1.078044
2550 1.081659
2551 1.075397
2552 1.071537
2553 1.070535
2554 1.067974
2555 1.052084
2556 1.056285
2557 1.060244
2558 1.064439
2559 1.067183
2560 1.072684
2561 1.077755
2562 1.077891
2563 1.081154
2564 1.094574
2565 1.085703
2566 1.099126
2567 1.087193
2568 1.084983
2569 1.093999
2570 1.091045
2571 1.091091
2572 1.100085
2573 1.102351
2574 1.109657
2575 1.111787
2576 1.115983
2577 1.114774
2578 1.102943
2579 1.102611
2580 1.107337
2581 1.08869
2582 1.087912
2583 1.087162
2584 1.074659
2585 1.091471
2586 1.088136
2587 1.060203
2588 1.09103
2589 1.079784
2590 1.105057
2591 1.08326
2592 1.095128
2593 1.066866
2594 1.10547
2595 1.099414
2596 1.080147
2597 1.095133
2598 1.100614
2599 1.102946
2600 1.07859
2601 1.076148
2602 1.092548
2603 1.090922
2604 1.098809
2605 1.092372
2606 1.084094
2607 1.082629
2608 1.091434
2609 1.078568
2610 1.085916
2611 1.089231
2612 1.086094
2613 1.084429
2614 1.086409
2615 1.105024
2616 1.110006
2617 1.118236
2618 1.110427
2619 1.110557
2620 1.102841
2621 1.103658
2622 1.11496
2623 1.105354
2624 1.11682
2625 1.132634
2626 1.116303
2627 1.111311
2628 1.120049
2629 1.121626
2630 1.121528
2631 1.060054
2632 1.113782
2633 1.1203
2634 1.097436
2635 1.096956
2636 1.118429
2637 1.127155
2638 1.102556
2639 1.106816
2640 1.086908
2641 1.07304
2642 1.076643
2643 1.082182
2644 1.082295
2645 1.074782
2646 1.08382
2647 1.07447
2648 1.067366
2649 1.074617
2650 1.060987
2651 1.062188
2652 1.062424
2653 1.072172
2654 1.068268
2655 1.067598
2656 1.076046
2657 1.070278
2658 1.077145
2659 1.074878
2660 1.076656
2661 1.078131
2662 1.072792
2663 1.103208
2664 1.099502
2665 1.104458
2666 1.097178
2667 1.092523
2668 1.102757
2669 1.096743
2670 1.103197
2671 1.10132
2672 1.106729
2673 1.107621
2674 1.106924
2675 1.100876
2676 1.1109
2677 1.104374
2678 1.106902
2679 1.108816
2680 1.09715
2681 1.093675
2682 1.110564
2683 1.092556
2684 1.086715
2685 1.095315
2686 1.086709
2687 1.082594
2688 1.105451
2689 1.100418
2690 1.101456
2691 1.09996
2692 1.108403
2693 1.107427
2694 1.115874
2695 1.089671
2696 1.107872
2697 1.109079
2698 1.102745
2699 1.087288
2700 1.121333
2701 1.111616
2702 1.114407
2703 1.115217
2704 1.113953
2705 1.116956
2706 1.126795
2707 1.119912
2708 1.127964
2709 1.133124
2710 1.136622
2711 1.144017
2712 1.159445
2713 1.158743
2714 1.165652
2715 1.158117
2716 1.152772
2717 1.158521
2718 1.168827
2719 1.168705
2720 1.175045
2721 1.161207
2722 1.159228
2723 1.160229
2724 1.157374
2725 1.163174
2726 1.161124
2727 1.155179
2728 1.158281
2729 1.167794
2730 1.169997
2731 1.159306
2732 1.178116
2733 1.166976
2734 1.175286
2735 1.15931
2736 1.159488
2737 1.157464
2738 1.137874
2739 1.142153
2740 1.141247
2741 1.141665
2742 1.144396
2743 1.138082
2744 1.1431
2745 1.150165
2746 1.130299
2747 1.148342
2748 1.14213
2749 1.145296
2750 1.133793
2751 1.145741
2752 1.138336
2753 1.148415
2754 1.146218
2755 1.149954
2756 1.145406
2757 1.159892
2758 1.155263
2759 1.160826
2760 1.144308
2761 1.167117
2762 1.158454
2763 1.161229
2764 1.165142
2765 1.163408
2766 1.17808
2767 1.162087
2768 1.169116
2769 1.175248
2770 1.165512
2771 1.162013
2772 1.167383
2773 1.160522
2774 1.155489
2775 1.158145
2776 1.160541
2777 1.171849
2778 1.172648
2779 1.153977
2780 1.160574
2781 1.158895
2782 1.139509
2783 1.15525
2784 1.152467
2785 1.156066
2786 1.155999
2787 1.138078
2788 1.133122
2789 1.135598
2790 1.129639
2791 1.140975
2792 1.141041
2793 1.129474
2794 1.127836
2795 1.112969
2796 1.120164
2797 1.116118
2798 1.121338
2799 1.111771
2800 1.118783
2801 1.119411
2802 1.119506
2803 1.119113
2804 1.118374
2805 1.125203
2806 1.116682
2807 1.107388
2808 1.121985
2809 1.127043
2810 1.132588
2811 1.133814
2812 1.138043
2813 1.129535
2814 1.133969
2815 1.135265
2816 1.148883
2817 1.145494
2818 1.152486
2819 1.145212
2820 1.152395
2821 1.16088
2822 1.153806
2823 1.150658
2824 1.166718
2825 1.168256
2826 1.171097
2827 1.176253
2828 1.170506
2829 1.172864
2830 1.159554
2831 1.163496
2832 1.174798
2833 1.16203
2834 1.162894
2835 1.170046
2836 1.130281
2837 1.137845
2838 1.154685
2839 1.160302
2840 1.154028
2841 1.155503
2842 1.156702
2843 1.149735
2844 1.153984
2845 1.142244
2846 1.118754
2847 1.14382
2848 1.146391
2849 1.141173
2850 1.11816
2851 1.135039
2852 1.143155
2853 1.146426
2854 1.137747
2855 1.139018
2856 1.143059
2857 1.144997
2858 1.149596
2859 1.148716
2860 1.15684
2861 1.149176
2862 1.153392
2863 1.157605
2864 1.154074
2865 1.160778
2866 1.160297
2867 1.158837
2868 1.164135
2869 1.162918
2870 1.166187
2871 1.161492
2872 1.165272
2873 1.164708
2874 1.162953
2875 1.16018
2876 1.160833
2877 1.171568
2878 1.167852
2879 1.174602
2880 1.164998
2881 1.164286
2882 1.151043
2883 1.160256
2884 1.165185
2885 1.159873
2886 1.157562
2887 1.171561
2888 1.159036
2889 1.173096
2890 1.167976
2891 1.162949
2892 1.160033
2893 1.126684
2894 1.149956
2895 1.121632
2896 1.130285
2897 1.141778
2898 1.147193
2899 1.139278
2900 1.125682
2901 1.133608
2902 1.125396
2903 1.140134
2904 1.131227
2905 1.137544
2906 1.133747
2907 1.133914
2908 1.134322
2909 1.122024
2910 1.11895
2911 1.112805
2912 1.120186
2913 1.115235
2914 1.12105
2915 1.111984
2916 1.121651
2917 1.112729
2918 1.111367
2919 1.122482
2920 1.122257
2921 1.128803
2922 1.132371
2923 1.13181
2924 1.13029
2925 1.12539
2926 1.135669
2927 1.132328
2928 1.13223
2929 1.120872
2930 1.131481
2931 1.133009
2932 1.09672
2933 1.138077
2934 1.134259
2935 1.153691
2936 1.134223
2937 1.134293
2938 1.097734
2939 1.144001
2940 1.135162
2941 1.13232
2942 1.128242
2943 1.131736
2944 1.138228
2945 1.128014
2946 1.114267
2947 1.109699
2948 1.12175
2949 1.090488
2950 1.108712
2951 1.092035
2952 1.113904
2953 1.111117
2954 1.111632
2955 1.108917
2956 1.111206
2957 1.114671
2958 1.11776
2959 1.11621
2960 1.110098
2961 1.114675
2962 1.115372
2963 1.116977
2964 1.119603
2965 1.112795
2966 1.119185
2967 1.120803
2968 1.118733
2969 1.119089
2970 1.120383
2971 1.116964
2972 1.11147
2973 1.113283
2974 1.116665
2975 1.118008
2976 1.125069
2977 1.121728
2978 1.112878
2979 1.121261
2980 1.118828
2981 1.10583
2982 1.112697
2983 1.110349
2984 1.116627
2985 1.117603
2986 1.114353
2987 1.130829
2988 1.111931
2989 1.117765
2990 1.114899
2991 1.121007
2992 1.095904
2993 1.113495
2994 1.112648
2995 1.1184
2996 1.116492
2997 1.111134
2998 1.116674
2999 1.124654
3000 1.125971
3001 1.099362
3002 1.113891
3003 1.099142
3004 1.110891
3005 1.099831
3006 1.104276
3007 1.098477
3008 1.094363
3009 1.109892
3010 1.103581
3011 1.102227
3012 1.098565
3013 1.108051
3014 1.109073
3015 1.105906
3016 1.091579
3017 1.087409
3018 1.090734
3019 1.094048
3020 1.096969
3021 1.084954
3022 1.064893
3023 1.078623
3024 1.084175
3025 1.085172
3026 1.067844
3027 1.074723
3028 1.08432
3029 1.074032
3030 1.08338
3031 1.07102
3032 1.07769
3033 1.075773
3034 1.077891
3035 1.072593
3036 1.086771
3037 1.100554
3038 1.106533
3039 1.097697
3040 1.112141
3041 1.085464
3042 1.104991
3043 1.092989
3044 1.097045
3045 1.084471
3046 1.104944
3047 1.087319
3048 1.049284
3049 1.090319
3050 1.094584
3051 1.08809
3052 1.082045
3053 1.07946
3054 1.071177
3055 1.058463
3056 1.063535
3057 1.066541
3058 1.030144
3059 1.0448
3060 1.029751
3061 1.037933
3062 1.043969
3063 1.049641
3064 1.04616
3065 1.016233
3066 1.056342
3067 1.047902
3068 1.051573
3069 1.050572
3070 1.05546
3071 1.059093
3072 1.032507
3073 1.050965
3074 1.051977
3075 1.062268
3076 1.058036
3077 1.060917
3078 1.060909
3079 1.055402
3080 1.047763
3081 1.063273
3082 1.061997
3083 1.056949
3084 1.069658
3085 1.080005
3086 1.095848
3087 1.065376
3088 1.061866
3089 1.064425
3090 1.067343
3091 1.081369
3092 1.059278
3093 1.079524
3094 1.07864
3095 1.031317
3096 1.064173
3097 1.068987
3098 1.066294
3099 1.064462
3100 1.042918
3101 1.061244
3102 1.053339
3103 1.061576
3104 1.046402
3105 1.037555
3106 1.018787
3107 1.044531
3108 1.038707
3109 1.04973
3110 1.043164
3111 1.012026
3112 1.046315
3113 1.043517
3114 1.056482
3115 1.060191
3116 1.055552
3117 1.060231
3118 1.04911
3119 1.047548
3120 1.047701
3121 1.050107
3122 1.046994
3123 1.045249
3124 1.049093
3125 1.041495
3126 1.036731
3127 1.032283
3128 1.035445
3129 1.041235
3130 1.045661
3131 1.051189
3132 1.045692
3133 1.045346
3134 1.052714
3135 1.045714
3136 1.040511
3137 1.063833
3138 1.058468
3139 1.051061
3140 1.066372
3141 1.060141
3142 1.058099
3143 1.061147
3144 1.051307
3145 1.061054
3146 1.056125
3147 1.058192
3148 1.079042
3149 1.068357
3150 1.065699
3151 1.051913
3152 1.053045
3153 1.069739
3154 1.056357
3155 1.067077
3156 1.021762
3157 1.063368
3158 1.035822
3159 1.06162
3160 1.053714
3161 1.01557
3162 1.040531
3163 1.03844
3164 1.035859
3165 1.04911
3166 1.028004
3167 1.043855
3168 1.005502
3169 1.046496
3170 1.038216
3171 1.040029
3172 1.039504
3173 1.045823
3174 1.055268
3175 1.047453
3176 1.044997
3177 1.040264
3178 1.035584
3179 1.031896
3180 1.037277
3181 1.046333
3182 1.033504
3183 1.04695
3184 1.03851
3185 1.057341
3186 1.049109
3187 1.045352
3188 1.046697
3189 1.047631
3190 1.031108
3191 1.043322
3192 1.055017
3193 1.0515
3194 1.057285
3195 1.043573
3196 1.072995
3197 1.067663
3198 1.037937
3199 1.051802
3200 1.061069
3201 1.058503
3202 1.069368
3203 1.074806
3204 1.060828
3205 1.068071
3206 1.044821
3207 1.049075
3208 1.007153
3209 1.048301
3210 1.044044
3211 1.019115
3212 1.055601
3213 1.047826
3214 1.062202
3215 1.037379
3216 1.028899
3217 1.006854
3218 1.036407
3219 1.045015
3220 1.043876
3221 1.048424
3222 1.048158
3223 1.056429
3224 1.050795
3225 1.047885
3226 1.0583
3227 1.017595
3228 1.038345
3229 1.043396
3230 1.038107
3231 1.03907
3232 1.045483
3233 1.050939
3234 1.055808
3235 1.050583
3236 1.050637
3237 1.048911
3238 1.028562
3239 1.042529
3240 1.044232
3241 1.042552
3242 1.043321
3243 1.040228
3244 1.04703
3245 1.044016
3246 1.063553
3247 1.063928
3248 1.059848
3249 1.05689
3250 1.057058
3251 1.060659
3252 1.061966
3253 1.055182
3254 1.061707
3255 1.058301
3256 1.059399
3257 1.064545
3258 1.061119
3259 1.073495
3260 1.076799
3261 1.075195
3262 1.074608
3263 1.067698
3264 1.05616
3265 1.068692
3266 1.042176
3267 1.052051
3268 1.06999
3269 1.075758
3270 1.064722
3271 1.068747
3272 1.059893
3273 1.040897
3274 1.047441
3275 1.046353
3276 1.045163
3277 1.028446
3278 1.04186
3279 1.030473
3280 1.035562
3281 1.022952
3282 1.024554
3283 1.005553
3284 1.007125
3285 1.027483
3286 1.031318
3287 1.031248
3288 1.033579
3289 1.03488
3290 1.016079
3291 1.04269
3292 1.034369
3293 1.036445
3294 1.0355
3295 1.04054
3296 1.031542
3297 1.039979
3298 1.038528
3299 1.039871
3300 1.040313
3301 1.029848
3302 1.043895
3303 1.042648
3304 1.058359
3305 1.052211
3306 1.053823
3307 1.061603
3308 1.035154
3309 1.066034
3310 1.051485
3311 1.050397
3312 1.071819
3313 1.054321
3314 1.0596
3315 1.037847
3316 1.030343
3317 1.039225
3318 1.043051
3319 1.039258
3320 1.041887
3321 1.048543
3322 1.039769
3323 1.045049
3324 1.006968
3325 1.028483
3326 1.019222
3327 1.036643
3328 1.034043
3329 1.034757
3330 1.02754
3331 1.023663
3332 1.036437
3333 1.027117
3334 1.0231
3335 1.023179
3336 1.017588
3337 1.017651
3338 1.015444
3339 0.9773765
3340 1.003238
3341 1.011352
3342 1.002093
3343 1.0048
3344 1.009776
3345 1.032335
3346 1.009626
3347 1.000747
3348 0.997179
3349 1.00411
3350 1.012087
3351 1.008191
3352 1.002937
3353 1.000231
3354 0.9870627
3355 1.014655
3356 1.023642
3357 1.021452
3358 1.019104
3359 1.024085
3360 1.028539
3361 1.031713
3362 1.020359
3363 1.025647
3364 1.024411
3365 1.028358
3366 1.029718
3367 0.9770628
3368 1.032847
3369 1.008202
3370 1.008252
3371 1.024619
3372 1.01024
3373 1.001217
3374 0.991742
3375 1.01452
3376 0.9904552
3377 0.99243
3378 0.9960581
3379 0.9711744
3380 0.9891223
3381 0.9807355
3382 0.9901147
3383 0.9968902
3384 1.017079
3385 1.003009
3386 0.9983816
3387 0.985051
3388 0.9960046
3389 0.9983099
3390 1.015122
3391 1.004103
3392 1.011329
3393 1.015669
3394 1.021275
3395 1.019565
3396 1.021184
3397 1.032791
3398 1.019628
3399 1.024018
3400 1.028853
3401 1.013575
3402 1.007214
3403 1.013341
3404 1.021311
3405 1.031758
3406 1.021754
3407 1.049261
3408 1.027549
3409 1.042842
3410 1.044261
3411 1.042005
3412 1.031893
3413 1.038214
3414 1.055792
3415 1.054031
3416 1.074575
3417 1.039822
3418 1.047495
3419 1.051146
3420 1.054338
3421 1.0303
3422 1.010859
3423 1.052461
3424 1.058117
3425 1.043472
3426 1.045753
3427 1.051632
3428 1.044041
3429 1.036954
3430 1.039104
3431 1.033681
3432 0.9846249
3433 1.040634
3434 1.00279
3435 1.038974
3436 1.039332
3437 1.036955
3438 1.027412
3439 1.035084
3440 1.04385
3441 1.045163
3442 1.047475
3443 1.036662
3444 1.034382
3445 1.028533
3446 1.040543
3447 1.023382
3448 1.035268
3449 1.040844
3450 1.039454
3451 1.039303
3452 1.042225
3453 1.042037
3454 1.043149
3455 1.05486
3456 1.035057
3457 1.040008
3458 1.039583
3459 1.039907
3460 1.033721
3461 1.044054
3462 1.051696
3463 1.048736
3464 1.061044
3465 1.073139
3466 1.055816
3467 1.066344
3468 1.064113
3469 1.061826
3470 1.069885
3471 1.069627
3472 1.057636
3473 1.070488
3474 1.057896
3475 1.065514
3476 1.048288
3477 1.048984
3478 1.057141
3479 1.056878
3480 1.062169
3481 1.049406
3482 1.052881
3483 1.041597
3484 1.039112
3485 1.018116
3486 1.037613
3487 1.042256
3488 1.041214
3489 1.047493
3490 1.044113
3491 1.042318
3492 1.047823
3493 1.023996
3494 1.043999
3495 1.049199
3496 1.048282
3497 1.064864
3498 1.056315
3499 1.058423
3500 1.053255
3501 1.055424
3502 1.04769
3503 1.042453
3504 1.053101
3505 1.067488
3506 1.073833
3507 1.079895
3508 1.08471
3509 1.076718
3510 1.050194
3511 1.086871
3512 1.097368
3513 1.083247
3514 1.059083
3515 1.086141
3516 1.078619
3517 1.086967
3518 1.089404
3519 1.064863
3520 1.051827
3521 1.06181
3522 1.092295
3523 1.086357
3524 1.09688
3525 1.075125
3526 1.069573
3527 1.04527
3528 1.058709
3529 1.079174
3530 1.058756
3531 1.065741
3532 1.061794
3533 1.052825
3534 1.067738
3535 1.057403
3536 1.066268
3537 1.060759
3538 1.037928
3539 1.05481
3540 1.057398
3541 1.06504
3542 1.06692
3543 1.071679
3544 1.069106
3545 1.070441
3546 1.053731
3547 1.070461
3548 1.068739
3549 1.062972
3550 1.065322
3551 1.056782
3552 1.070229
3553 1.07927
3554 1.07748
3555 1.072147
3556 1.072102
3557 1.073247
3558 1.06797
3559 1.061664
3560 1.068946
3561 1.069773
3562 1.065458
3563 1.080145
3564 1.065646
3565 1.089906
3566 1.088576
3567 1.075371
3568 1.064685
3569 1.085288
3570 1.086311
3571 1.090716
3572 1.066146
3573 1.06657
3574 1.051291
3575 1.095094
3576 1.096825
3577 1.088279
3578 1.087322
3579 1.099475
3580 1.08842
3581 1.083321
3582 1.090047
3583 1.086874
3584 1.042835
3585 1.068053
3586 1.081488
3587 1.080328
3588 1.079033
3589 1.092522
3590 1.09407
3591 1.087301
3592 1.07328
3593 1.089813
3594 1.084353
3595 1.071708
3596 1.078685
3597 1.054739
3598 1.078818
3599 1.078676
3600 1.086145
3601 1.0907
3602 1.091682
3603 1.075064
3604 1.093613
3605 1.104719
3606 1.101816
3607 1.100804
3608 1.10906
3609 1.1071
3610 1.104
3611 1.09736
3612 1.105137
3613 1.106763
3614 1.11113
3615 1.116677
3616 1.13033
3617 1.104189
3618 1.131863
3619 1.137278
3620 1.145375
3621 1.135679
3622 1.158649
3623 1.168395
3624 1.161327
3625 1.144683
3626 1.132344
3627 1.130812
3628 1.162513
3629 1.134349
3630 1.162112
3631 1.172923
3632 1.161801
3633 1.15953
3634 1.146537
3635 1.120957
3636 1.133933
3637 1.155217
3638 1.103056
3639 1.105483
3640 1.163396
3641 1.123701
3642 1.145858
3643 1.145033
3644 1.151253
3645 1.136057
3646 1.143586
3647 1.140828
3648 1.147741
3649 1.149879
3650 1.144113
3651 1.143859
3652 1.134387
3653 1.126852
3654 1.122715
3655 1.131984
3656 1.129799
3657 1.120832
3658 1.125543
3659 1.109265
3660 1.137572
3661 1.151456
3662 1.15334
3663 1.160559
3664 1.161692
3665 1.167571
3666 1.156796
3667 1.159391
3668 1.167164
3669 1.157168
3670 1.169149
3671 1.168267
3672 1.17727
3673 1.168622
3674 1.177266
3675 1.193223
3676 1.187604
3677 1.170071
3678 1.163593
3679 1.15322
3680 1.136898
3681 1.165772
3682 1.160314
3683 1.171126
3684 1.131268
3685 1.153194
3686 1.143792
3687 1.160565
3688 1.142801
3689 1.145934
3690 1.133255
3691 1.146089
3692 1.145654
3693 1.135899
3694 1.14004
3695 1.136978
3696 1.136981
3697 1.127193
3698 1.136396
3699 1.130083
3700 1.136269
3701 1.120509
3702 1.11755
3703 1.132119
3704 1.130777
3705 1.122932
3706 1.111419
3707 1.119506
3708 1.124096
3709 1.126324
3710 1.129615
3711 1.113287
3712 1.123353
3713 1.122033
3714 1.114196
3715 1.119502
3716 1.124584
3717 1.116265
3718 1.114165
3719 1.100894
3720 1.100237
3721 1.100347
3722 1.10602
3723 1.102561
3724 1.11825
3725 1.10461
3726 1.106757
3727 1.117455
3728 1.109033
3729 1.106144
3730 1.10931
3731 1.093885
3732 1.095839
3733 1.095128
3734 1.093462
3735 1.095114
3736 1.103315
3737 1.092824
3738 1.085482
3739 1.083222
3740 1.087427
3741 1.084422
3742 1.092694
3743 1.101172
3744 1.09769
3745 1.09826
3746 1.092604
3747 1.090387
3748 1.082253
3749 1.089774
3750 1.093991
3751 1.084621
3752 1.080626
3753 1.094266
3754 1.102454
3755 1.101077
3756 1.099043
3757 1.094199
3758 1.104154
3759 1.097895
3760 1.109289
3761 1.091735
3762 1.098686
3763 1.08811
3764 1.092283
3765 1.085204
3766 1.082427
3767 1.091047
3768 1.096919
3769 1.103791
3770 1.090992
3771 1.110837
3772 1.094758
3773 1.096545
3774 1.097754
3775 1.087007
3776 1.108952
3777 1.106636
3778 1.116431
3779 1.11594
3780 1.119038
3781 1.128719
3782 1.107398
3783 1.123574
3784 1.124166
3785 1.124644
3786 1.092806
3787 1.116057
3788 1.089127
3789 1.115495
3790 1.108961
3791 1.104418
3792 1.115456
3793 1.107337
3794 1.1022
3795 1.092358
3796 1.096169
3797 1.04515
3798 1.071236
3799 1.060054
3800 1.073275
3801 1.075567
3802 1.067203
3803 1.072071
3804 1.066197
3805 1.065495
3806 1.053752
3807 1.062424
3808 1.076575
3809 1.05893
3810 1.059896
3811 1.062355
3812 1.073396
3813 1.075475
3814 1.071648
3815 1.076225
3816 1.078224
3817 1.077026
3818 1.075511
3819 1.082313
3820 1.081692
3821 1.077497
3822 1.09452
3823 1.085791
3824 1.087734
3825 1.091044
3826 1.09513
3827 1.102681
3828 1.103024
3829 1.103093
3830 1.106602
3831 1.111686
3832 1.122411
3833 1.104797
3834 1.110907
3835 1.11824
3836 1.111575
3837 1.107091
3838 1.100531
3839 1.057472
3840 1.093676
3841 1.103331
3842 1.108617
3843 1.048291
3844 1.104683
3845 1.098559
3846 1.096709
3847 1.098021
3848 1.101131
3849 1.095633
3850 1.052089
3851 1.101408
3852 1.109422
3853 1.103029
3854 1.10261
3855 1.059814
3856 1.06082
3857 1.071324
3858 1.081046
3859 1.068163
3860 1.072551
3861 1.072452
3862 1.069029
3863 1.083917
3864 1.073015
3865 1.076791
3866 1.079851
3867 1.073114
3868 1.079778
3869 1.082577
3870 1.080692
3871 1.083741
3872 1.083116
3873 1.08241
3874 1.077934
3875 1.085393
3876 1.080083
3877 1.082714
3878 1.076602
3879 1.07771
3880 1.078197
3881 1.079216
3882 1.089978
3883 1.091842
3884 1.097514
3885 1.082418
3886 1.079021
3887 1.088521
3888 1.060335
3889 1.081821
3890 1.094801
3891 1.097716
3892 1.073198
3893 1.084012
3894 1.094265
3895 1.105299
3896 1.097213
3897 1.088444
3898 1.079384
3899 1.099332
3900 1.091461
3901 1.104498
3902 1.104326
3903 1.095008
3904 1.094016
3905 1.100941
3906 1.066297
3907 1.076992
3908 1.100498
3909 1.083244
3910 1.087624
3911 1.076948
3912 1.077375
3913 1.104398
3914 1.103673
3915 1.104048
3916 1.098983
3917 1.102585
3918 1.103735
3919 1.109312
3920 1.104231
3921 1.101568
3922 1.099702
3923 1.096473
3924 1.083962
3925 1.088209
3926 1.098159
3927 1.098338
3928 1.104358
3929 1.098156
3930 1.094685
3931 1.093491
3932 1.096298
3933 1.094129
3934 1.096189
3935 1.096484
3936 1.104568
3937 1.097072
3938 1.098467
3939 1.072708
3940 1.097413
3941 1.08455
3942 1.087526
3943 1.071495
3944 1.087704
3945 1.083493
3946 1.083574
3947 1.097757
3948 1.094991
3949 1.101707
3950 1.099396
3951 1.091427
3952 1.107813
3953 1.076506
3954 1.095963
3955 1.095751
3956 1.092992
3957 1.105869
3958 1.103711
3959 1.062255
3960 1.091379
3961 1.093131
3962 1.095547
3963 1.094761
3964 1.094483
3965 1.095827
3966 1.295672
3967 1.094052
3968 1.092828
3969 1.092168
3970 1.076462
3971 1.093725
3972 1.091165
3973 1.091007
3974 1.0885
3975 1.084258
3976 1.090465
3977 1.085775
3978 1.073291
3979 1.081963
3980 1.085268
3981 1.082923
3982 1.082895
3983 1.093026
3984 1.085605
3985 1.094332
3986 1.084807
3987 1.086406
3988 1.091145
3989 1.093115
3990 1.0913
3991 1.093699
3992 1.097388
3993 1.090255
3994 1.088782
3995 1.093448
3996 1.086069
3997 1.084459
3998 1.093439
3999 1.095024
4000 1.085013
4001 1.097908
4002 1.101448
4003 1.103884
4004 1.095736
4005 1.092827
4006 1.099515
4007 1.09495
4008 1.103338
4009 1.10395
4010 1.106718
4011 1.093819
4012 1.080516
4013 1.091742
4014 1.060469
4015 1.091104
4016 1.089661
4017 1.083811
4018 1.075816
4019 1.076328
4020 1.081496
4021 1.073431
4022 1.081855
4023 1.079091
4024 1.046247
4025 1.078714
4026 1.081461
4027 1.078363
4028 1.07595
4029 1.075686
4030 1.0741
4031 1.078957
4032 1.080893
4033 1.078203
4034 1.080023
4035 1.077056
4036 1.075385
4037 1.084377
4038 1.064606
4039 1.093729
4040 1.087291
4041 1.094134
4042 1.098616
4043 1.097072
4044 1.098149
4045 1.083893
4046 1.082668
4047 1.073322
4048 1.053862
4049 1.064023
4050 1.082432
4051 1.083423
4052 1.094727
4053 1.094035
4054 1.095362
4055 1.097236
4056 1.089368
4057 1.09259
4058 1.086251
4059 1.079285
4060 1.079825
4061 1.08157
4062 1.077783
4063 1.06917
4064 1.06828
4065 1.071189
4066 1.058932
4067 1.045351
4068 1.044395
4069 1.053887
4070 1.043134
4071 1.064043
4072 1.053116
4073 1.042619
4074 1.040704
4075 1.036826
4076 1.031663
4077 1.02103
4078 1.020336
4079 1.017336
4080 1.01833
4081 1.027561
4082 1.021957
4083 1.017318
4084 1.013808
4085 1.01553
4086 1.020396
4087 1.015061
4088 1.009747
4089 1.015576
4090 1.014843
4091 1.019619
4092 1.021102
4093 1.041796
4094 1.039612
4095 1.033641
4096 1.023298
4097 1.032377
4098 1.019723
4099 1.027366
4100 1.031378
4101 1.031371
4102 1.035441
4103 1.034299
4104 1.015833
4105 1.022491
4106 1.026768
4107 1.035699
4108 1.046646
4109 1.044855
4110 1.030555
4111 1.041565
4112 1.017386
4113 1.036868
4114 1.049968
4115 1.022558
4116 1.031928
4117 1.038292
4118 1.035434
4119 1.049755
4120 1.041238
4121 1.027026
4122 1.031232
4123 1.028267
4124 1.011231
4125 1.020331
4126 1.023941
4127 1.03985
4128 1.034248
4129 1.025578
4130 1.032482
4131 1.040185
4132 1.039664
4133 1.037133
4134 1.035059
4135 1.033861
4136 1.021934
4137 1.021833
4138 1.03336
4139 1.012984
4140 1.022059
4141 1.028237
4142 1.02302
4143 1.040387
4144 1.023501
4145 1.023129
4146 1.024144
4147 1.033175
4148 1.041707
4149 1.033038
4150 1.04359
4151 1.038933
4152 1.041938
4153 1.040724
4154 1.015041
4155 1.039604
4156 1.048993
4157 1.04873
4158 1.05214
4159 1.050441
4160 1.048139
4161 1.050159
4162 1.062635
4163 1.04939
4164 1.059867
4165 1.054327
4166 1.06304
4167 1.057073
4168 1.061858
4169 1.048434
4170 1.042755
4171 1.037893
4172 1.039536
4173 1.048655
4174 1.059269
4175 1.0481
4176 1.046504
4177 1.060649
4178 1.045502
4179 1.0524
4180 1.052317
4181 1.055355
4182 1.053697
4183 1.046148
4184 1.056253
4185 1.057328
4186 1.05039
4187 1.052173
4188 1.051151
4189 1.047688
4190 1.0477
4191 1.047006
4192 1.053847
4193 1.051246
4194 1.058645
4195 1.063419
4196 1.071948
4197 1.061643
4198 1.061497
4199 1.066014
4200 1.063971
4201 1.065369
4202 1.067636
4203 1.07295
4204 1.081747
4205 1.081805
4206 1.085108
4207 1.095487
4208 1.089113
4209 1.086516
4210 1.085575
4211 1.086604
4212 1.08204
4213 1.075621
4214 1.072138
4215 1.078717
4216 1.078213
4217 1.078948
4218 1.09178
4219 1.077835
4220 1.0769
4221 1.07897
4222 1.079615
4223 1.091067
4224 1.072632
4225 1.055244
4226 1.078634
4227 1.084508
4228 1.080063
4229 1.084971
4230 1.083477
4231 1.082792
4232 1.084124
4233 1.087004
4234 1.08511
4235 1.074997
4236 1.088724
4237 1.081181
4238 1.079495
4239 1.07793
4240 1.080137
4241 1.082923
4242 1.082468
4243 1.081772
4244 1.084636
4245 1.096553
4246 1.08256
4247 1.082416
4248 1.07523
4249 1.081569
4250 1.075723
4251 1.080877
4252 1.085114
4253 1.090721
4254 1.071226
4255 1.085895
4256 1.089503
4257 1.087576
4258 1.094567
4259 1.108626
4260 1.107612
4261 1.10578
4262 1.111358
4263 1.107733
4264 1.108109
4265 1.113229
4266 1.112558
4267 1.110538
4268 1.118942
4269 1.113631
4270 1.108469
4271 1.117275
4272 1.112641
4273 1.108055
4274 1.108189
4275 1.110445
4276 1.111613
4277 1.112135
4278 1.107762
4279 1.098451
4280 1.109873
4281 1.103862
4282 1.106473
4283 1.097794
4284 1.103745
4285 1.099559
4286 1.099205
4287 1.09735
4288 1.105154
4289 1.112986
4290 1.114889
4291 1.116233
4292 1.119442
4293 1.114196
4294 1.108633
4295 1.119914
4296 1.112033
4297 1.106742
4298 1.119628
4299 1.113191
4300 1.121948
4301 1.124064
4302 1.112276
4303 1.121232
4304 1.12833
4305 1.110475
4306 1.119529
4307 1.122666
4308 1.126019
4309 1.127235
4310 1.136935
4311 1.134549
4312 1.133953
4313 1.119635
4314 1.128495
4315 1.13256
4316 1.142894
4317 1.132296
4318 1.136099
4319 1.107489
4320 1.135783
4321 1.134846
4322 1.140659
4323 1.148564
4324 1.142954
4325 1.110139
4326 1.145457
4327 1.141961
4328 1.142839
4329 1.107201
4330 1.142755
4331 1.138254
4332 1.11736
4333 1.138357
4334 1.136356
4335 1.129004
4336 1.13381
4337 1.147164
4338 1.131095
4339 1.135308
4340 1.130355
4341 1.139406
4342 1.112168
4343 1.133103
4344 1.110859
4345 1.139538
4346 1.135428
4347 1.135036
4348 1.12876
4349 1.133482
4350 1.152874
4351 1.134528
4352 1.136899
4353 1.138608
4354 1.141861
4355 1.139042
4356 1.139597
4357 1.135186
4358 1.135553
4359 1.156506
4360 1.134568
4361 1.14849
4362 1.14282
4363 1.137355
4364 1.142784
4365 1.125705
4366 1.120494
4367 1.13457
4368 1.096637
4369 1.134517
4370 1.129578
4371 1.096655
4372 1.138335
4373 1.104902
4374 1.147142
4375 1.137621
4376 1.129493
4377 1.102695
4378 1.139802
4379 1.14204
4380 1.13004
4381 1.12633
4382 1.136143
4383 1.131557
4384 1.129875
4385 1.127457
4386 1.123129
4387 1.126277
4388 1.128284
4389 1.126897
4390 1.122821
4391 1.117815
4392 1.130695
4393 1.120903
4394 1.117127
4395 1.113834
4396 1.106138
4397 1.113882
4398 1.103391
4399 1.114232
4400 1.099546
4401 1.114309
4402 1.10916
4403 1.11428
4404 1.114261
4405 1.099911
4406 1.102545
4407 1.098792
4408 1.098946
4409 1.089064
4410 1.091999
4411 1.080084
4412 1.082015
4413 1.082991
4414 1.082086
4415 1.075089
4416 1.083891
4417 1.091862
4418 1.096849
4419 1.091095
4420 1.082244
4421 1.085993
4422 1.054221
4423 1.080604
4424 1.08648
4425 1.080504
4426 1.089145
4427 1.087115
4428 1.07911
4429 1.086626
4430 1.091083
4431 1.07727
4432 1.097508
4433 1.107743
4434 1.067264
4435 1.12355
4436 1.110402
4437 1.07254
4438 1.091137
4439 1.092814
4440 1.102814
4441 1.086309
4442 1.085092
4443 1.089211
4444 1.101576
4445 1.103689
4446 1.105842
4447 1.087214
4448 1.093886
4449 1.086907
4450 1.10173
4451 1.08792
4452 1.083632
4453 1.076416
4454 1.094451
4455 1.085929
4456 1.09219
4457 1.095599
4458 1.092335
4459 1.1012
4460 1.109041
4461 1.099945
4462 1.110569
4463 1.092621
4464 1.103901
4465 1.098318
4466 1.105657
4467 1.088009
4468 1.100738
4469 1.099873
4470 1.112791
4471 1.101583
4472 1.10666
4473 1.109305
4474 1.122569
4475 1.117508
4476 1.125757
4477 1.145018
4478 1.130869
4479 1.144311
4480 1.143645
4481 1.133583
4482 1.137109
4483 1.139205
4484 1.149045
4485 1.140362
4486 1.138265
4487 1.145404
4488 1.146798
4489 1.130241
4490 1.139644
4491 1.127866
4492 1.136851
4493 1.140177
4494 1.146733
4495 1.157388
4496 1.155142
4497 1.146763
4498 1.145156
4499 1.146444
4500 1.150769
4501 1.152293
4502 1.152755
4503 1.148554
4504 1.150628
4505 1.157268
4506 1.148885
4507 1.138244
4508 1.154083
4509 1.15397
4510 1.157998
4511 1.15647
4512 1.16023
4513 1.148995
4514 1.15213
4515 1.152141
4516 1.156451
4517 1.150946
4518 1.162366
4519 1.170645
4520 1.158095
4521 1.16224
4522 1.149447
4523 1.166169
4524 1.166036
4525 1.17294
4526 1.164574
4527 1.161916
4528 1.168963
4529 1.166418
4530 1.18135
4531 1.162679
4532 1.173774
4533 1.167034
4534 1.189221
4535 1.179591
4536 1.192389
4537 1.184396
4538 1.186376
4539 1.189654
4540 1.193186
4541 1.173588
4542 1.182635
4543 1.17133
4544 1.176851
4545 1.197685
4546 1.179259
4547 1.192938
4548 1.197618
4549 1.19923
4550 1.194435
4551 1.189115
4552 1.189705
4553 1.166257
4554 1.195055
4555 1.161162
4556 1.176419
4557 1.194088
4558 1.195043
4559 1.172375
4560 1.180607
4561 1.171579
4562 1.17406
4563 1.16783
4564 1.155372
4565 1.148973
4566 1.130944
4567 1.142709
4568 1.153343
4569 1.147503
4570 1.145644
4571 1.148574
4572 1.15025
4573 1.160091
4574 1.17351
4575 1.164304
4576 1.18054
4577 1.183311
4578 1.16934
4579 1.171956
4580 1.173728
4581 1.186962
4582 1.178325
4583 1.165485
4584 1.17113
4585 1.188182
4586 1.18584
4587 1.168045
4588 1.163473
4589 1.179326
4590 1.171421
4591 1.192536
4592 1.180966
4593 1.162459
4594 1.19022
4595 1.167397
4596 1.175164
4597 1.175095
4598 1.194056
4599 1.156189
4600 1.188735
4601 1.185426
4602 1.181214
4603 1.183389
4604 1.154639
4605 1.181951
4606 1.195535
4607 1.189015
4608 1.189306
4609 1.154596
4610 1.187732
4611 1.200407
4612 1.19867
4613 1.181622
4614 1.191678
4615 1.170693
4616 1.174267
4617 1.167886
4618 1.172726
4619 1.172894
4620 1.171712
4621 1.167582
4622 1.1708
4623 1.180547
4624 1.177656
4625 1.171008
4626 1.176252
4627 1.191777
4628 1.200869
4629 1.190118
4630 1.198516
4631 1.194421
4632 1.194464
4633 1.191259
4634 1.195553
4635 1.187844
4636 1.191847
4637 1.187181
4638 1.208209
4639 1.206654
4640 1.204283
4641 1.203686
4642 1.202105
4643 1.194875
4644 1.201904
4645 1.196985
4646 1.194178
4647 1.202153
4648 1.200339
4649 1.202148
4650 1.188504
4651 1.204688
4652 1.209216
4653 1.20433
4654 1.177584
4655 1.214895
4656 1.203815
4657 1.20359
4658 1.219396
4659 1.224286
4660 1.21003
4661 1.225029
4662 1.215179
4663 1.20427
4664 1.197276
4665 1.165849
4666 1.202431
4667 1.192452
4668 1.197896
4669 1.183864
4670 1.18989
4671 1.195023
4672 1.194816
4673 1.19512
4674 1.205027
4675 1.205941
4676 1.205906
4677 1.196729
4678 1.197422
4679 1.206208
4680 1.195425
4681 1.207654
4682 1.204627
4683 1.206523
4684 1.208888
4685 1.191197
4686 1.210045
4687 1.19823
4688 1.208609
4689 1.204193
4690 1.196454
4691 1.218474
4692 1.198526
4693 1.201225
4694 1.204377
4695 1.220755
4696 1.212583
4697 1.230297
4698 1.225054
4699 1.231234
4700 1.227003
4701 1.239686
4702 1.229297
4703 1.244873
4704 1.243229
4705 1.244964
4706 1.236743
4707 1.251449
4708 1.236502
4709 1.243533
4710 1.240925
4711 1.227247
4712 1.229929
4713 1.226433
4714 1.231665
4715 1.225812
4716 1.228574
4717 1.2183
4718 1.223559
4719 1.222737
4720 1.21295
4721 1.208062
4722 1.20859
4723 1.213371
4724 1.205888
4725 1.206032
4726 1.201144
4727 1.194754
4728 1.175126
4729 1.193149
4730 1.200654
4731 1.213442
4732 1.197346
4733 1.20007
4734 1.205893
4735 1.21006
4736 1.215641
4737 1.202748
4738 1.219122
4739 1.223024
4740 1.225059
4741 1.225592
4742 1.227621
4743 1.197141
4744 1.20737
4745 1.214941
4746 1.210995
4747 1.209033
4748 1.21171
4749 1.211267
4750 1.208043
4751 1.215773
4752 1.216951
4753 1.210358
4754 1.21643
4755 1.212344
4756 1.222356
4757 1.216226
4758 1.218209
4759 1.212531
4760 1.214472
4761 1.219246
4762 1.213203
4763 1.196898
4764 1.208194
4765 1.215301
4766 1.208322
4767 1.174932
4768 1.21233
4769 1.193436
4770 1.195482
4771 1.199629
4772 1.195441
4773 1.199429
4774 1.193433
4775 1.193351
4776 1.196257
4777 1.196527
4778 1.203315
4779 1.200597
4780 1.198624
4781 1.205673
4782 1.200657
4783 1.198758
4784 1.204999
4785 1.208298
4786 1.203605
4787 1.206609
4788 1.209224
4789 1.210266
4790 1.224104
4791 1.213478
4792 1.21532
4793 1.200773
4794 1.217845
4795 1.22227
4796 1.211482
4797 1.20417
4798 1.223093
4799 1.223738
4800 1.228051
4801 1.210868
4802 1.207762
4803 1.216999
4804 1.214046
4805 1.231248
4806 1.233429
4807 1.218908
4808 1.233546
4809 1.227053
4810 1.24334
4811 1.209593
4812 1.233067
4813 1.220758
4814 1.218605
4815 1.210975
4816 1.220758
4817 1.211257
4818 1.212534
4819 1.213036
4820 1.215578
4821 1.210438
4822 1.205536
4823 1.209716
4824 1.202035
4825 1.186039
4826 1.197444
4827 1.191792
4828 1.211421
4829 1.201357
4830 1.178299
4831 1.188619
4832 1.187502
4833 1.184292
4834 1.190003
4835 1.185607
4836 1.187921
4837 1.168245
4838 1.194539
4839 1.184012
4840 1.178188
4841 1.181669
4842 1.17145
4843 1.160671
4844 1.155784
4845 1.175468
4846 1.181444
4847 1.17454
4848 1.180575
4849 1.184767
4850 1.189484
4851 1.193984
4852 1.1968
4853 1.196082
4854 1.213616
4855 1.210226
4856 1.212787
4857 1.21485
4858 1.209247
4859 1.217635
4860 1.225851
4861 1.207818
4862 1.22469
4863 1.210555
4864 1.209379
4865 1.221312
4866 1.205284
4867 1.214554
4868 1.188788
4869 1.213514
4870 1.221372
4871 1.223914
4872 1.230433
4873 1.23416
4874 1.213768
4875 1.209104
4876 1.20372
4877 1.192974
4878 1.221964
4879 1.202079
4880 1.209705
4881 1.210387
4882 1.206625
4883 1.205879
4884 1.200905
4885 1.188261
4886 1.190406
4887 1.189209
4888 1.200935
4889 1.20057
4890 1.199182
4891 1.198565
4892 1.199616
4893 1.197876
4894 1.191507
4895 1.199693
4896 1.197578
4897 1.202499
4898 1.210243
4899 1.207419
4900 1.218589
4901 1.226364
4902 1.214664
4903 1.208242
4904 1.199195
4905 1.197963
4906 1.207348
4907 1.200159
4908 1.20905
4909 1.201962
4910 1.195348
4911 1.199377
4912 1.193054
4913 1.189277
4914 1.196461
4915 1.201171
4916 1.189363
4917 1.189407
4918 1.188702
4919 1.198743
4920 1.182834
4921 1.195189
4922 1.177944
4923 1.1897
4924 1.182646
4925 1.186962
4926 1.191868
4927 1.194288
4928 1.186336
4929 1.192232
4930 1.189856
4931 1.189266
4932 1.198926
4933 1.194869
4934 1.178045
4935 1.186297
4936 1.176593
4937 1.175665
4938 1.164669
4939 1.186474
4940 1.186932
4941 1.18442
4942 1.180555
4943 1.190603
4944 1.191854
4945 1.184915
4946 1.202224
4947 1.18794
4948 1.207237
4949 1.198413
4950 1.155718
4951 1.201535
4952 1.215704
4953 1.208483
4954 1.215193
4955 1.22398
4956 1.229294
4957 1.226558
4958 1.233265
4959 1.233284
4960 1.24335
4961 1.234089
4962 1.237043
4963 1.227703
4964 1.233856
4965 1.234841
4966 1.236448
4967 1.211684
4968 1.186435
4969 1.227841
4970 1.241713
4971 1.230966
4972 1.231681
4973 1.176173
4974 1.217443
4975 1.219014
4976 1.217876
4977 1.512073
4978 1.161433
4979 1.211724
4980 1.203761
4981 1.199831
4982 1.22446
4983 1.208198
4984 1.210816
4985 1.204734
4986 1.198008
4987 1.182909
4988 1.195148
4989 1.199068
4990 1.185475
4991 1.180734
4992 1.179835
4993 1.18065
4994 1.181954
4995 1.186693
4996 1.186437
4997 1.189244
4998 1.196866
4999 1.185882
5000 1.192368
5001 1.197322
5002 1.199408
5003 1.21713
5004 1.211199
5005 1.215624
5006 1.207147
5007 1.1979
5008 1.20862
5009 1.202286
5010 1.170068
5011 1.208684
5012 1.216057
5013 1.221263
5014 1.219462
5015 1.20262
5016 1.200874
5017 1.208726
5018 1.205483
5019 1.205786
5020 1.213425
5021 1.176195
5022 1.20377
5023 1.214911
5024 1.183536
5025 1.207489
5026 1.212203
5027 1.209231
5028 1.209454
5029 1.195466
5030 1.199111
5031 1.19189
5032 1.181151
5033 1.171891
5034 1.169218
5035 1.169244
5036 1.164392
5037 1.162017
5038 1.157136
5039 1.155844
5040 1.150467
5041 1.157575
5042 1.153039
5043 1.148749
5044 1.156402
5045 1.154786
5046 1.152815
5047 1.150494
5048 1.149668
5049 1.156047
5050 1.15702
5051 1.153128
5052 1.154265
5053 1.146926
5054 1.161086
5055 1.151373
5056 1.1393
5057 1.157609
5058 1.153755
5059 1.140498
5060 1.155601
5061 1.142442
5062 1.141242
5063 1.149988
5064 1.151894
5065 1.146235
5066 1.160392
5067 1.156958
5068 1.164172
5069 1.145184
5070 1.164358
5071 1.170242
5072 1.159014
5073 1.16011
5074 1.137586
5075 1.171092
5076 1.175049
5077 1.175724
5078 1.174706
5079 1.168571
5080 1.166934
5081 1.165925
5082 1.166258
5083 1.16872
5084 1.168446
5085 1.160157
5086 1.160045
5087 1.129682
5088 1.167997
5089 1.161402
5090 1.163654
5091 1.173741
5092 1.155991
5093 1.137135
5094 1.151637
5095 1.156171
5096 1.159524
5097 1.154105
5098 1.152688
5099 1.153549
5100 1.156386
5101 1.163523
5102 1.15858
5103 1.168849
5104 1.177586
5105 1.166818
5106 1.180957
5107 1.176244
5108 1.189438
5109 1.182901
5110 1.181773
5111 1.178329
5112 1.180139
5113 1.173116
5114 1.178575
5115 1.177949
5116 1.173194
5117 1.167557
5118 1.176658

